On Suboptimal Safety-Critical Tracking Controller Design

This paper proposes a novel framework for safety-critical optimal trajectory tracking in nonlinear systems based on the state-dependent Riccati equation (SDRE) methodology. By embedding barrier states into the system dynamics, the proposed strategy simultaneously ensures safety and tracking requirements, even in scenarios where these objectives may be inherently conflicting. A discounted pseudo-quadratic cost function is formulated to achieve a suboptimal trade-off between tracking accuracy, control effort, and safety objective. We present two distinct controller designs: one utilizing a single barrier state to enforce overall safety constraints, and another employing multiple barrier states to individually tuning the system's conservatism with respect to each safety constraint, providing enhanced flexibility in tuning the system's conservatism toward individual constraints. We establish sufficient conditions to ensure the solvability of the associated Riccati equations. The proposed safe controller is well-suited for real-time implementation in practical systems, given its reasonable computational requirements and compatibility with widely available embedded microprocessors. This is supported by simulation studies involving a mechanical system and a mobile robot collision avoidance scenario, where the safe SDRE controller consistently maintained safety while achieving trajectory tracking objectives in challenging conditions. Additionally, experimental results on a cable-driven parallel robot further demonstrate the practical applicability and effectiveness of the proposed method in real-world control tasks.

==> Fig_Data/Experiment.txt <==
-0.0212	0.0032	-0.0228	0.0013
-0.0298	0.005	-0.031	0.0035
-0.0384	0.0068	-0.039	0.0053
-0.0463	0.0087	-0.0475	0.0072
-0.0545	0.011	-0.0551	0.0095
-0.0627	0.0126	-0.0629	0.0115
-0.0708	0.0151	-0.0704	0.0139
-0.0786	0.0172	-0.0769	0.0175
-0.0864	0.0194	-0.0803	0.0239
-0.0937	0.0209	-0.0839	0.0294
-0.1006	0.0227	-0.0878	0.0353
-0.108	0.0247	-0.0914	0.0408
-0.1157	0.0271	-0.0947	0.0461
-0.1235	0.0288	-0.098	0.0514
-0.1306	0.0305	-0.1012	0.0568
-0.138	0.0327	-0.1041	0.0618
-0.1452	0.0345	-0.1068	0.0665
-0.1523	0.0363	-0.1094	0.0712
-0.1594	0.0382	-0.1118	0.0756
-0.1662	0.0397	-0.114	0.0795
-0.1733	0.0417	-0.1161	0.0835
-0.18	0.0441	-0.1184	0.088
-0.1868	0.0457	-0.1205	0.0921
-0.193	0.0474	-0.1226	0.0962
-0.1998	0.0491	-0.1248	0.1009
-0.2064	0.0516	-0.1269	0.1051
-0.2131	0.0542	-0.1286	0.1089
-0.2197	0.0568	-0.1304	0.1128
-0.2262	0.0594	-0.1322	0.1166
-0.2324	0.0624	-0.1348	0.1202
-0.239	0.0651	-0.1405	0.1202
-0.2453	0.0686	-0.1463	0.1193
-0.2514	0.0717	-0.1527	0.1185
-0.2571	0.0752	-0.1585	0.1177
-0.2632	0.0783	-0.1644	0.1169
-0.2693	0.0816	-0.1706	0.1157
-0.2751	0.0844	-0.1764	0.115
-0.2805	0.0875	-0.1825	0.1148
-0.2863	0.0904	-0.1887	0.1146
-0.291	0.0919	-0.1948	0.1145
-0.2943	0.0899	-0.2009	0.1144
-0.2974	0.0874	-0.207	0.1144
-0.3006	0.0851	-0.213	0.1139
-0.3033	0.083	-0.2188	0.1143
-0.3065	0.0807	-0.2246	0.1148
-0.3092	0.0787	-0.2304	0.1153
-0.3124	0.0765	-0.236	0.1166
-0.3156	0.0742	-0.2418	0.1172
-0.318	0.0726	-0.2469	0.1185
-0.3208	0.0707	-0.2522	0.119
-0.3236	0.0689	-0.2576	0.12
-0.326	0.0673	-0.2622	0.1187
-0.3285	0.0657	-0.2657	0.1159
-0.3309	0.0642	-0.2695	0.1123
-0.3334	0.0627	-0.2725	0.1082
-0.3358	0.0612	-0.2753	0.105
-0.3379	0.06	-0.2787	0.102
-0.3403	0.0585	-0.2818	0.0993
-0.3424	0.0573	-0.2848	0.0967
-0.3445	0.0561	-0.2879	0.0942
-0.3465	0.0549	-0.2906	0.0919
-0.3482	0.054	-0.2933	0.0898
-0.3499	0.0531	-0.2956	0.0879
-0.3524	0.0517	-0.2984	0.0858
-0.3536	0.051	-0.2999	0.0846
-0.354	0.0508	-0.3027	0.0825
-0.354	0.0508	-0.305	0.0807
-0.354	0.0508	-0.307	0.0793
-0.354	0.0508	-0.309	0.0778
-0.354	0.0508	-0.3113	0.0761
-0.354	0.0508	-0.3133	0.0747
-0.354	0.0508	-0.3157	0.0731
-0.354	0.0508	-0.3173	0.0719
-0.354	0.0508	-0.3197	0.0703
-0.354	0.0508	-0.3217	0.069
-0.354	0.0508	-0.3237	0.0676
-0.354	0.0508	-0.3253	0.0666
-0.354	0.0508	-0.3273	0.0652
-0.354	0.0508	-0.329	0.0642
-0.3542	0.0512	-0.331	0.0629
-0.3544	0.0516	-0.3326	0.0619
-0.3544	0.0516	-0.3343	0.0609
-0.3544	0.0516	-0.3359	0.0599
-0.3544	0.0516	-0.3375	0.0589
-0.3544	0.0516	-0.3392	0.0579
-0.3544	0.0516	-0.3408	0.0569
-0.3544	0.0516	-0.342	0.0562
-0.3544	0.0516	-0.3433	0.0554
-0.3544	0.0516	-0.3449	0.0545
-0.3544	0.0516	-0.3462	0.0538
-0.3544	0.0516	-0.3478	0.0528
-0.3544	0.0516	-0.3495	0.0519
-0.3544	0.0516	-0.3507	0.0512
-0.3544	0.0516	-0.3524	0.0502
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05
-0.3544	0.0516	-0.3528	0.05


==> Fig_Data/Fig1_1.txt <==
2.5005	-2.4998	2.0002	1.9992	2.501	-2.4996	2.00039992	1.998400060056	-7.82411338544524	7.67823751695062	0.0001
2.72124217814074	-2.39314222853253	2.09034527027826	1.60988697324628	2.73082824595224	-2.39063789868437	2.09050625897558	1.60913548032492	-8.51500988009261	7.29674471305089	0.0501
2.8707001210861	-2.2756126181715	2.16175612985581	1.25213210445798	2.92024646162194	-2.26520299092687	2.16188134306626	1.25145599698699	-9.14459079182877	6.86251015615809	0.1001
2.92768042176667	-2.15020712320853	2.2162869130947	0.935846776707688	3.06922350545923	-2.12547413635825	2.21638049777237	0.935259051525266	-9.66930626770695	6.31260782591605	0.1501
2.93107939658209	-2.01592234739921	2.25612361605888	0.664612616583671	3.17809062754491	-1.97381571705635	2.25619007732053	0.664115171429748	-10.0522294920352	5.60011930964519	0.2001
2.91190583758061	-1.86000857063703	2.28350794669517	0.437376116944322	3.24767254725453	-1.81288530364669	2.28355168430686	0.436963437985294	-10.297657908093	4.69785327547791	0.2501
2.85742007008866	-1.68408562637039	2.30055111041175	0.250246088509067	3.27946360623276	-1.64568584655384	2.3005761350206	0.249908614378371	-10.4627610360947	3.5983854576221	0.3001
2.78307853473512	-1.50020257377805	2.30913066947854	0.09797551194866	3.27576958999559	-1.47556554594893	2.30914046702973	0.0977021550625452	-10.4623795068341	2.31038031334311	0.3501
2.70350218229813	-1.31612897503157	2.31085038685878	-0.0250063001748544	3.23951645031121	-1.30617635431857	2.31084788622877	-0.0252265324054697	-10.0693422026908	0.853509317085009	0.4001
2.62285035852913	-1.13662213119453	2.30704100793673	-0.123975003957323	3.17400627111295	-1.14140532572983	2.30702861043633	-0.124152120628669	-9.24837895706309	-0.74607796866822	0.4501
2.54307169857804	-0.966087417532604	2.29878376146236	-0.203602968499581	3.08302927178253	-0.985291485409435	2.29876340116551	-0.203745615081821	-8.04042320431602	-2.45949916370865	0.5001
2.46588694180388	-0.809313473606976	2.28694379775151	-0.267853960175956	2.97100997318894	-0.841937919961531	2.28691701235549	-0.267969349332378	-6.45095236614449	-4.25669741550153	0.5501
2.39311129016949	-0.671687228047141	2.27220566790142	-0.31999504335318	2.84307486169716	-0.715422688180281	2.27217366839709	-0.32008905258827	-4.45090177074849	-6.10479655978369	0.6001
2.32675551402558	-0.559370007650474	2.25510656038401	-0.36266675021769	2.70511376700819	-0.609702067413491	2.25507029370899	-0.362744093169881	-1.97911225559746	-7.96282993373994	0.6501
2.26914704813852	-0.479594240328447	2.23606536955999	-0.397975156745386	2.56388574845579	-0.528483247486626	2.23602557204431	-0.398039573683805	1.07081366526867	-9.77098770420066	0.7001
2.2233257833071	-0.44125770810003	2.21540706024023	-0.427585606300747	2.42721722965419	-0.475007161455743	2.2153643016796	-0.427640045335666	4.88795064448491	-11.4105792328292	0.7501
2.19238420853994	-0.447699130219311	2.19338252675411	-0.452808145327025	2.30438169167613	-0.451572040347043	2.19333724593958	-0.452854921705151	9.83525160935214	-12.3812975750678	0.8001
2.16928896462462	-0.471649515364716	2.17018447568569	-0.474670813709767	2.20682748322519	-0.458038877394422	2.17013700860432	-0.474711743494316	16.0676958474025	-9.56556721267813	0.8501
2.14588937912798	-0.492974561335905	2.14595996326524	-0.493980218517215	2.14692311102133	-0.485013281673	2.14591056524339	-0.494016727523353	12.7521892106607	1.31533015732839	0.9001
2.12088968788028	-0.510480872505096	2.12082020204881	-0.511370407759652	2.11754950435208	-0.509897585187473	2.12076906500804	-0.511403618633096	2.1690756271511	1.95042564069803	0.9501
2.09486914235806	-0.526235363418183	2.09484818224844	-0.527341683760579	2.09411938773823	-0.526866027723485	2.09479544808006	-0.527372484707676	-0.00423151185514925	-0.361369934392371	1.0001
2.06810467524055	-0.541083389124519	2.06810456681036	-0.54229110925412	2.06821979100157	-0.541273798062903	2.06805033769944	-0.542320207850394	0.565432858310331	-0.955336087835065	1.0501
2.04063320967648	-0.555281567527755	2.04063223427245	-0.556536330114166	2.04066959976334	-0.555284647862884	2.04057658063944	-0.556564295229791	0.826192684534142	-0.942096858043499	1.1001
2.01246300945454	-0.569034843418538	2.01245976763751	-0.57033411426622	2.01240718994669	-0.56904321576516	2.01240273422608	-0.57036140866229	0.781587582608655	-0.964353328052596	1.1501
1.98360796291314	-0.582548860342638	1.98360412360434	-0.583894763313923	1.98354159734773	-0.58257462486573	1.98354573412801	-0.583921768987299	0.706898544989979	-1.04022878536898	1.2001
1.95407669676747	-0.596001730890473	1.95407266441627	-0.597393327721614	1.95401544514037	-0.596030156008805	1.9540129250835	-0.597420365653895	0.650747551510371	-1.1181270671251	1.2501
1.9238690096287	-0.60954236011477	1.92386469303535	-0.610978362059803	1.9238083618268	-0.609569986594037	1.92380359519915	-0.611005707671747	0.597411102924198	-1.18909848840076	1.3001
1.89297726614808	-0.623298951261252	1.89297259966121	-0.624778796651939	1.892915009472	-0.623326695412175	1.89291012178155	-0.624806691977425	0.539886457300774	-1.25767081355286	1.3501
1.86138773544347	-0.637385644336569	1.8613827021244	-0.638909373547112	1.86132384996042	-0.637414177365205	1.86131881118705	-0.638938036912915	0.47837818258844	-1.32672280204952	1.4001
1.82908125406883	-0.65190691644293	1.82907584291361	-0.653474993655432	1.82901589379281	-0.651936460949675	1.82901049541425	-0.653504627475011	0.413530871964973	-1.39745587809784	1.4501
1.79603359435248	-0.666960997655322	1.79602779029921	-0.668574243290349	1.79596673976403	-0.666991709112423	1.79596093287488	-0.668605040442129	0.345374840352829	-1.47079223542244	1.5001
1.76221569350461	-0.68264274972213	1.7622094791814	-0.684302307774752	1.7621472701558	-0.682674807737573	1.76214104895062	-0.68433445692953	0.273748103755004	-1.54767010735623	1.5501
1.72759376144825	-0.699046123444599	1.72758711811921	-0.700753433315625	1.7275236920012	-0.699079718244039	1.72751704277587	-0.700787123496733	0.198468690894718	-1.62900573893967	1.6001
1.69212927451681	-0.716266290692912	1.6921221818621	-0.718023062834112	1.69205747728947	-0.716301616221399	1.69205037955581	-0.718058487432107	0.119329748184441	-1.71568713271768	1.6501
1.65577886736008	-0.734401548109396	1.65577130312986	-0.736209744263114	1.65570525115332	-0.734438805323488	1.65569768215543	-0.736247104679246	0.0360843164076918	-1.80859779913931	1.7001
1.61849413325529	-0.753555072391714	1.6184860730048	-0.755416888910479	1.61841859612435	-0.753594473575929	1.61841053131591	-0.755456397966516	-0.0515569136610168	-1.90863870574708	1.7501
1.58022133900082	-0.773836588967527	1.58021275584414	-0.775754441147295	1.58014376790368	-0.773878361213221	1.58013518040003	-0.775796326370167	-0.143925419821734	-2.01674351563997	1.8001
1.54090105754742	-0.795364002182333	1.54089192189638	-0.797340507519659	1.54082132764826	-0.795408390589785	1.54081218784562	-0.797385014385446	-0.241396023573309	-2.13388931408508	1.8501
1.5004677193998	-0.818265024122237	1.50045799868571	-0.820302982183862	1.5003856930847	-0.818312295051119	1.5003759683875	-0.820350377384444	-0.34438899740779	-2.26110352430157	1.9001
1.45884908226148	-0.84267882907489	1.45883874064353	-0.844781195197698	1.45876460798337	-0.842729273491403	1.45875426252401	-0.844831769972733	-0.453372528695972	-2.39946641821882	1.9501
1.41596561733689	-0.868757750178761	1.41595461540177	-0.870927599514393	1.41587852830175	-0.868811687098825	1.41586752264182	-0.870981673068769	-0.568865281893721	-2.55010808646205	2.0001
1.37172981020536	-0.896669022810216	1.37171810466789	-0.898909500243392	1.37163992288782	-0.896726802829602	1.37162821371787	-0.898967423243188	-0.691438814286201	-2.71419822465964	2.0501
1.32604537436937	-0.926596564217551	1.32603291779052	-0.928910814334817	1.32595248685181	-0.926658573091165	1.32594002670908	-0.928972972439627	-0.821719486236283	-2.89292640084568	2.1001
1.27880637665274	-0.958742758928334	1.27879311720159	-0.961133828382509	1.2787102667882	-0.958809421113864	1.27869700381875	-0.961200645724456	-0.960389353830138	-3.08746955942206	2.1501
1.22989627589686	-0.993330192053064	1.22988215719807	-0.995800894213533	1.22979669930221	-0.99340197406929	1.22978257710865	-0.995872836667606	-1.10818532555508	-3.29894232281606	2.2001
1.17918688033063	-1.03060323451178	1.17917184145955	-1.03315596302613	1.17908356822619	-1.03068064787223	1.17906852586325	-1.03323354102502	-1.26589557558669	-3.52832403977686	2.2501
1.1265372352194	-1.07082933108646	1.12652121093753	-1.07346580467231	1.12642989214628	-1.07091293444428	1.12641386435706	-1.07354957519178	-1.43435180248932	-3.77635430000441	2.3001
1.07179246182998	-1.11429976834932	1.07177538319578	-1.11702068350914	1.07168076329935	-1.11439016831628	1.07166368112743	-1.11711125067377	-1.61441536758473	-4.04338551085084	2.3501
1.01478258260847	-1.16132959755121	1.01476437815888	-1.16413415865016	1.01466617277015	-1.16142744741564	1.01464796474302	-1.16423217216799	-1.80695459582054	-4.32917676951638	2.4001
0.955321387400413	-1.21225624814944	0.955301985180611	-1.21514153513002	0.955199876865239	-1.21236224339467	0.955180471027098	-1.21524768543676	-2.01280951909416	-4.63260732751087	2.4501
0.893205423704843	-1.2674361794979	0.893184754535737	-1.27039630226307	0.893078387721712	-1.26755104858933	0.89305771490551	-1.27051131081886	-2.23273903579245	-4.95128030755654	2.5001
0.828213233102148	-1.32723866846178	0.828191235620832	-1.33026364381439	0.828080210381693	-1.32736315680083	0.82805820925645	-1.33038824642286	-2.46734380815679	-5.28097845471666	2.5501
0.760105009514866	-1.39203550644772	0.760081637705871	-1.39510977930917	0.75996550211551	-1.39217035066132	0.75994212672794	-1.39524469959727	-2.71695623221861	-5.6149252348298	2.6001
0.688622926775843	-1.46218497101506	0.688598160923215	-1.46528548865805	0.688476401632157	-1.46233085984728	0.688451632374349	-1.46543139795798	-2.98148660707979	-5.9428001725405	2.6501
0.613492477196127	-1.53800794551105	0.613466339401977	-1.5411016861745	0.613338370081608	-1.53816546252946	0.613312229233359	-1.54125914500986	-3.2602125318778	-6.24946351409176	2.7001
0.53442528289489	-1.61975350837645	0.534397858468214	-1.62279437185896	0.534263005876786	-1.61992305058186	0.534235579031028	-1.6229637471465	-3.55149728044131	-6.51337260506057	2.7501
0.451123988686553	-1.70755076901974	0.451095454686807	-1.71047576968974	0.450952942446078	-1.70773243445505	0.450924407109838	-1.7106571208352	-3.85242378473806	-6.7047362309072	2.8001
0.363290015057363	-1.80134333362429	0.363260676875384	-1.80406811498625	0.363109607796359	-1.80153677061605	0.363080270063886	-1.80426104168579	-4.15833617833439	-6.78357466414082	2.8501
0.270635127564493	-1.90080281077746	0.270605463331343	-1.90321665014395	0.270444802552064	-1.90100702222323	0.270415141666328	-1.90342009561044	-4.46229413470299	-6.69805792282432	2.9001
0.172897932247324	-2.00521866580901	0.172868642694285	-2.00717938282579	0.17269720628255	-2.00543176509061	0.172667924756003	-2.00739138946026	-4.75447132463336	-6.38380593464831	2.9501
0.0698664745672147	-2.11336419259213	0.0698385323809756	-2.11469372736394	0.0696549895798595	-2.11358311490891	0.0696270630082392	-2.11491114916484	-5.02157374326571	-5.76525118651671	3.0001
-0.0385919982651585	-2.22334331382537	-0.0386173105343312	-2.22382517063805	-0.0388144088449843	-2.22356350005135	-0.038839693051395	-2.22404335978576	-5.24642048141324	-4.76061326537683	3.0501
-0.152493502062205	-2.33243134089335	-0.152514582064012	-2.33181150565914	-0.152726732010899	-2.33264643225717	-0.152747763214578	-2.33202401139524	-5.40791648920357	-3.29227666030556	3.1001
-0.271692367619451	-2.43693531507122	-0.271707331889952	-2.43492848547234	-0.271935944236104	-2.43713692576455	-0.2719508247385	-2.43512683175879	-5.48173720503692	-1.30384492906251	3.1501
-0.395830914510659	-2.53211535305929	-0.395837705795934	-2.5284182183217	-0.396083898797783	-2.5322930178421	-0.396090547617766	-2.52859185922269	-5.44209695484133	1.21727439856659	3.2001
-0.524288250608827	-2.61222407516373	-0.52428482432212	-2.60653693751048	-0.524549140244916	-2.6123654806149	-0.524545478015871	-2.60667351564798	-5.26491450976063	4.21970202199327	3.2501
-0.656135796607006	-2.67072947664926	-0.656120374540929	-2.6627867943107	-0.656402436916786	-2.67082105210982	-0.65638665322036	-2.66287282959326	-4.93242970856708	7.59319262560166	3.3001
-0.790110216749594	-2.70077552035287	-0.790081570608199	-2.69038607727939	-0.790379720506013	-2.70080345240506	-0.790350609215927	-2.69040816605906	-4.4388030999709	11.1998144365657	3.3501
-0.924616236940665	-2.69587918403297	-0.924574002207208	-2.68299220672662	-0.924884974576339	-2.69583111371431	-0.924842301427881	-2.68293869642322	-3.79549591276511	14.6056886854817	3.4001
-1.0577707837213	-2.65080361476294	-1.0577158891471	-2.63561773331858	-1.05803461270908	-2.65067098269139	-1.05797945092043	-2.63548066036856	-3.0345512266108	16.9065422599915	3.4501
-1.1874949074943	-2.56257495357611	-1.18742993785642	-2.54558501540454	-1.18774956726492	-2.56235495534252	-1.18768449635796	-2.54536190600703	-2.20777301979521	17.785169791573	3.5001
-1.31165012739748	-2.43128352648682	-1.31157916194564	-2.41328728261868	-1.31189149109278	-2.43097977015675	-1.31182049067391	-2.41298231012385	-1.38052296277579	17.2150952624859	3.5501
-1.42820277276654	-2.2604402145657	-1.42813075417288	-2.24251226725935	-1.42842705148692	-2.26006308717776	-1.42835500539961	-2.24213633215029	-0.620834365838647	15.240733473699	3.6001
-1.53538974881889	-2.0568503406421	-1.53532167244967	-2.04017246570169	-1.53559379092121	-2.05641634891711	-1.53552568969625	-2.03974203874905	0.0133305084253266	12.1237473069023	3.6501
-1.63185583245278	-1.8298858496543	-1.63179583910371	-1.81545708905549	-1.63203739275173	-1.8294155727496	-1.63197738481261	-1.81499204295336	0.484842504459863	8.34568760521665	3.7001
-1.71673780191584	-1.59023327086813	-1.71668832755667	-1.57860452042045	-1.71689566643196	-1.58974843600172	-1.71684618800871	-1.57812549431759	0.782843064683483	4.50229332392678	3.7501
-1.78968366034691	-1.3483997499564	-1.78964504410995	-1.33960377705204	-1.78981761948043	-1.34792026289271	-1.78977900448765	-1.33912972069135	0.921288946911318	1.11790793010823	3.8001
-1.85081117232248	-1.11341633537141	-1.85078205573898	-1.10712154355642	-1.85092188278161	-1.11295818319576	-1.85089276789334	-1.10666794473183	0.931479008710205	-1.51052941554599	3.8501
-1.90062275549369	-0.892106384616256	-1.90060101256744	-0.887837764573882	-1.90071153939075	-0.891680827004425	-1.9006897963439	-0.887415776015372	0.851770010377422	-3.31418327031622	3.9001
-1.93989896727992	-0.688943575930572	-1.93988254497281	-0.686224148573176	-1.93996759190523	-0.688557317509119	-1.93995116738767	-0.685840546685017	0.718269083108197	-4.3590209235474	3.9501
-1.96959072422583	-0.506278207413351	-1.96957807188232	-0.504682373385253	-1.9696411961809	-0.505934070860175	-1.96962854011966	-0.504340105522367	0.559220898903405	-4.77607958945509	4.0001
-1.99072453072278	-0.344735117079373	-1.99071465761402	-0.343904081303747	-1.99075892569834	-0.344432927213862	-1.99074904802216	-0.343603112955394	0.393868736848756	-4.72359082635933	4.0501
-2.00432821767583	-0.203671144076474	-2.00432053389536	-0.203317528336597	-2.00434855446753	-0.203408647325453	-2.00434086564819	-0.203055749269065	0.234282584796697	-4.35788058603313	4.1001
-2.01137884747227	-0.0816152763875685	-2.01137295457955	-0.0815213048989009	-2.01138700502107	-0.0813889636305869	-2.01138110671004	-0.0812953393023042	0.0877915820852633	-3.81273277599705	4.1501
-2.01277046794966	0.0233608627402437	-2.01276616289057	0.0233510205173252	-2.01276813950585	0.023555104522977	-2.01276382778852	0.0235451722057234	-0.0413724594417031	-3.19039155172893	4.2001
-2.00929845373184	0.113364111551523	-2.00929538924857	0.113355536157475	-2.00928712759145	0.113530534428101	-2.00928405369495	0.113522036582579	-0.150758603630112	-2.56144538570818	4.2501
-2.00165496517399	0.190489905149843	-2.00165241995421	0.190548930250759	-2.00163591753399	0.190632600577838	-2.00163336506119	0.190691804814908	-0.239706317673961	-1.96927893282617	4.3001
-1.99043089507782	0.256706188956096	-1.99042875394823	0.256871292089983	-1.9904052147518	0.256828916932553	-1.99040306681902	0.256994254655921	-0.308926450639209	-1.43621593519057	4.3501
-1.9761251086421	0.313792308826795	-1.97612319671936	0.314082976305823	-1.97609370742698	0.313898418644839	-1.97609178842173	0.314189345545654	-0.359332336107531	-0.969838839134695	4.4001
-1.95915349503642	0.363315539095122	-1.95915161263528	0.363738944854555	-1.95911712837478	0.363407950192118	-1.95911523874079	0.363831620898946	-0.39250744227161	-0.568590040009838	4.4501
-1.93985932165925	0.406631373626029	-1.93985731205026	0.407187136058591	-1.93981861014784	0.406712592625307	-1.93981659333666	0.407268614095116	-0.410212787947408	-0.226103621472419	4.5001
-1.91852338306228	0.444897467739692	-1.91852113435262	0.445580902372879	-1.91847883204733	0.444969624961813	-1.91847657626239	0.445653306573698	-0.414181321648012	0.0658879505158438	4.5501
-1.89537327455847	0.47909437370441	-1.89537070647213	0.479898646965816	-1.89532529158365	0.479159268189034	-1.89532271660744	0.479963773666011	-0.406023857520676	0.315869874403177	4.6001
-1.87059158196351	0.510048702699761	-1.87058863649774	0.510966212720093	-1.87054049200402	0.510107848991005	-1.87053753987646	0.511025575923147	-0.387174116973547	0.531717864348764	4.6501
-1.84432294267977	0.538456109735828	-1.84431957791386	0.539479335743825	-1.84426900115091	0.538510782577055	-1.84426562998028	0.539534210945808	-0.358862578272973	0.72038282936137	4.7001
-1.81668001704587	0.564902683288931	-1.81667620233262	0.566024677370601	-1.81662342070954	0.564953958271927	-1.81661959986488	0.566076141631063	-0.322112547151804	0.887842959316856	4.7501
-1.78774845979947	0.589884083653127	-1.78774417196215	0.591098728181959	-1.78768935577875	0.589932873057638	-1.78768506208934	0.591147695590997	-0.27774968925242	1.0391777613238	4.8001
-1.75759100494609	0.613822240331783	-1.75758622538547	0.615124357013296	-1.75752949808503	0.613869324096698	-1.75752471294977	0.615171609431906	-0.226418123906868	1.17868732700242	4.8501
-1.72625078145638	0.63707968556269	-1.72624549399809	0.638465054475631	-1.72618694025584	0.637125737714581	-1.72618164749265	0.638511267828148	-0.168598774632223	1.31002007247923	4.9001
-1.69375397062473	0.659971738707744	-1.69374815992302	0.66143706580165	-1.69368783196539	0.660017349754428	-1.69368201621644	0.661482832394523	-0.104627481193614	1.43629298483017	4.9501
-1.66011190428115	0.682776814158506	-1.66010555462874	0.684319671667288	-1.66004347711877	0.682822510015692	-1.66003712266158	0.684365519079039	-0.0347115083139471	1.56019841629006	5.0001
-1.62532268957357	0.705745136700678	-1.62531578400362	0.707363891346548	-1.62525195776423	0.705791394711255	-1.62524504761449	0.707410298432855	0.0410561984492048	1.68409598290918	5.0501
-1.58937243252393	0.729106134113701	-1.58936495211779	0.730799871534339	-1.58929935691064	0.729153396675169	-1.58929187213063	0.730847282053255	0.122685211930818	1.8100900022057	5.1001
-1.55223611997604	0.753074750111955	-1.55222804331254	0.75484319964808	-1.55216063984416	0.753123436367331	-1.55215255899257	0.754892033953707	0.210278214780985	1.94009354155548	5.1501
-1.51387820835887	0.777856889079073	-1.51386951105835	0.779700350165765	-1.51380024234704	0.777907405061347	-1.51379154102333	0.779751015355735	0.304023770058336	2.07588019032357	5.2001
-1.47425295805617	0.803654171412284	-1.47424361238645	0.80557344078737	-1.47417240459175	0.803706918967825	-1.47416305504237	0.805626339625991	0.404190972120482	2.21912440186782	5.2501
-1.43330454412261	0.830668146438975	-1.43329451864595	0.832664443827489	-1.43322128143605	0.830723531192637	-1.43321125220157	0.832719982704495	0.511125626179627	2.37143080102283	5.3001
-1.39096696758345	0.859104079097645	-1.39095622683382	0.861178967666952	-1.39088085334452	0.859162517661615	-1.39087010893705	0.861237563791198	0.625247555218337	2.53435226389001	5.3501
-1.34716378657014	0.889174396204207	-1.34715229076035	0.891329692686317	-1.34707465718056	0.88923632277142	-1.34706315779108	0.891391780652257	0.747048572142916	2.70939585426459	5.4001
-1.30180768310271	0.921101846706566	-1.30179538787239	0.923339514460924	-1.30171535267452	0.921167719104329	-1.30170305392095	0.923405552259916	0.877090563133933	2.89801482025837	5.4501
-1.25479987954255	0.955122395729563	-1.25478673577138	0.957444411987496	-1.25470413858943	0.955192700934844	-1.25469099133018	0.957514886460767	1.01600298848533	3.10158376069569	5.5001
-1.20602941884246	0.99148783154675	-1.20601537257133	0.993896017442721	-1.20593003271409	0.991563090574858	-1.20591598296958	0.993971449081665	1.16447890113064	3.32135267416675	5.5501
-1.15537232511936	1.03046801410617	-1.1553573176464	1.03296381264023	-1.15526903221584	1.0305487860706	-1.15525402126514	1.03304475952383	1.32326828419851	3.5583737610234	5.6001
-1.10269066638744	1.07235262847992	-1.10267463463999	1.07493681101443	-1.10258317620514	1.07243951347193	-1.10256714095889	1.07502387152197	1.49316708682157	3.81339235028668	5.6501
-1.04783155041841	1.11745222029267	-1.04781442774906	1.1201244962749	-1.0477195415015	1.11754586053046	-1.04770241529943	1.12021831001027	1.67499975338907	4.0866898819404	5.7001
-0.990626098899017	1.16609817481262	-0.990607816519478	1.16885667183151	-0.99050921680528	1.16619925324386	-0.990490930852295	1.16895791792558	1.869592246442	4.37786215280084	5.7501
-0.930888466039225	1.21864114707375	-0.93086895539484	1.2214817188485	-0.93076632147893	1.21875038226016	-0.930746807222956	1.22159111044698	2.07773150712801	4.68550974390928	5.8001
-0.868414997788289	1.27544724544345	-0.868394194295014	1.27836255382581	-0.868287165165579	1.2755653810874	-0.868266358039631	1.27848082709681	2.30010592784835	5.00680969333462	5.8501
-0.802983669686475	1.33689100264591	-0.802961518405757	1.33986930653722	-0.802849686370457	1.33701878951021	-0.802827531475103	1.33999720192134	2.53721970385992	5.33692878170064	5.9001
-0.734353998567821	1.40334382440053	-0.734330462582572	1.40636739482477	-0.734213365352392	1.40348199160448	-0.734189825843089	1.40650562748237	2.78927191772238	5.66823135448749	5.9501
-0.662267699732075	1.47515617954908	-0.6622427721979	1.47819924869036	-0.662119883117562	1.47530539129061	-0.662094952273031	1.47834846417477	3.05598905852401	5.9892327113148	6.0001
-0.586450460699335	1.55263129292327	-0.586424181745245	1.55565744096642	-0.586294897852198	1.5527920856145	-0.586268616001149	1.55581815110833	3.33639780360517	6.28326019923929	6.0501
-0.506615328072291	1.63598755679967	-0.506587807839851	1.63894645299988	-0.506451435594258	1.63616025052014	-0.506423913194551	1.63911894594532	3.62852414583131	6.52681984093806	6.1001
-0.422468355144112	1.72530637334371	-0.422439804144737	1.72812983130452	-0.422295543102917	1.72549095065835	-0.422266991161607	1.72831404886009	3.9290068837919	6.6877432524343	6.1501
-0.333717327985027	1.82046185119418	-0.333688095393566	1.82305925338844	-0.333535021000498	1.82065779621987	-0.333505789468227	1.82325462876963	4.23262065919282	6.72332975856239	6.2001
-0.240084558015035	1.92102901398921	-0.240055177178002	1.92328233218041	-0.23989222549879	1.92123510593065	-0.239862848944784	1.9234875827307	4.53171994016049	6.57892704602227	6.2501
-0.14132486048247	2.02616844182332	-0.14129609842423	2.02792735054762	-0.141122058286796	2.02638250129239	-0.141093305689175	2.02814022421923	4.8156456088593	6.18772853285236	6.3001
-0.0372498610891738	2.13448829862698	-0.0372227648845811	2.13556625093138	-0.0370362866446822	2.13470689365079	-0.037009208259488	2.13578323394295	5.07018533713037	5.47299093351467	6.3501
0.0722404236405099	2.24389043915839	0.0722644959077937	2.2440630034426	0.0724648614055233	2.24410857286063	0.072488902208138	2.24427901140833	5.27725042368473	4.35428314445971	6.4001
0.187118358963524	2.35141665043341	0.187137740214952	2.35042378050977	0.187353455371167	2.35162747530588	0.187372782593003	2.35063187780425	5.41501978530624	2.75946413896327	6.4501
0.307182579104687	2.45312436388489	0.307195348846581	2.45067842440166	0.307427738532352	2.45331899688594	0.307440416689022	2.45086964590632	5.45888395462758	0.643187800804299	6.5001
0.432007612999056	2.54403700984585	0.432011724417863	2.5398381834581	0.432261749813546	2.54420454950266	0.432265708236209	2.54000156405503	5.38354934707662	-1.99052196800767	6.5501
0.560894494267468	2.6182282288454	0.560887978673034	2.61198841369292	0.561155938861019	2.61835607916563	0.561149177514403	2.61211135180213	5.1665582972784	-5.07267933968251	6.6001
0.692830706356921	2.66910325821389	0.692811937628204	2.66057880019322	0.693097121545926	2.66917783209583	0.693077995508224	2.66064787218842	4.79315775617874	-8.48648009108729	6.6501
0.826470614806663	2.68992095234103	0.826438601438974	2.67895636298312	0.82673893418786	2.68992884738449	0.826706497075272	2.67895864183556	4.26187160100955	-12.0678881550007	6.7001
0.960148666022877	2.67453158069311	0.960103389906622	2.66113794825251	0.960415140675653	2.67446142440008	0.960369503701447	2.66106274840631	3.58939483307485	-15.214828527909	6.7501
1.0919356154223	2.61828176369036	1.09187845072098	2.60273884980566	1.09219609016342	2.61812655045137	1.09213872460596	2.60257963769699	2.81287455116755	-17.1125711043151	6.8001
1.2197418827309	2.51900490765939	1.21967582145908	2.50188217031026	1.2199921474086	2.51876351062959	1.21992600967611	2.50163820867441	1.98772680568894	-17.6002280794919	6.8501
1.34146132276064	2.37768803297633	1.34139067348326	2.35985071610978	1.34169734179018	2.37736580770257	1.34162665855487	2.35952794734554	1.18015079906903	-16.657471935202	6.9001
1.45513618801696	2.19870606940425	1.45506589891677	2.18125683035257	1.45535434171699	2.19831501559943	1.45528402459981	2.18086763009158	0.455652270750974	-14.3778212700274	6.9501
1.55911563994921	1.98954352554207	1.55905046544639	1.97361702134966	1.55931302332341	1.98910123733909	1.55924782714852	1.97317876308247	-0.133289962395608	-11.0815418254278	7.0001
1.6521790095359	1.75992411476317	1.65212261064153	1.74639633151557	1.65235365984894	1.75945147889083	1.65229725027468	1.74592907841616	-0.556643894570101	-7.28502488469303	7.0501
1.73360239580781	1.52048362047799	1.73355659933461	1.50975469034588	1.73375337307027	1.52000185417649	1.73370757480364	1.50927859588495	-0.81043225036904	-3.57180240151206	7.1001
1.80316117668763	1.28131374885764	1.80312580251694	1.27330508487501	1.80328850541605	1.28084164324427	1.80325313302543	1.27283811787555	-0.913584418932743	-0.405715291362867	7.1501
1.86107633781465	1.05081503670904	1.86104977547757	1.04515168066395	1.86118085163714	1.05036722406867	1.86115429064564	1.0447081019149	-0.89956279518622	1.98493693360024	7.2001
1.90792335258872	0.835139340387598	1.90790348555878	0.831349737913932	1.90800648821882	0.834725784238294	1.90798662053257	0.830939463277701	-0.80621958112696	3.57250670085023	7.2501
1.94452538512204	0.638159795682362	1.94451030983149	0.635787085833391	1.94458896644456	0.637786110264459	1.94457388854007	0.635415814762455	-0.667411992057126	4.44069556950615	7.3001
1.97184931806729	0.461745057371222	1.97183765971456	0.460386574137045	1.97189536065386	0.461413234709563	1.97188369837197	0.460056424110117	-0.508641447640699	4.72727246751185	7.3501
1.99091696112502	0.306171518082968	1.99090786406052	0.305491172085049	1.99094751489353	0.305880818423159	1.99093841317772	0.305201542448522	-0.346880769221508	4.58957748946722	7.4001
2.00273724226983	0.170574645600117	2.00273018956989	0.170306415296145	2.00275427799237	0.170322487818808	2.00274722021142	0.170054864238135	-0.192701661678002	4.17721731617559	7.4501
2.00825989839489	0.0533684726047047	2.00825451795536	0.0533133051682326	2.00826523517724	0.0531512064231937	2.00825984928588	0.0530963093313715	-0.0524842547674718	3.61459371791675	7.5001
2.00834774640636	-0.0474110490357462	2.00834391013017	-0.0473937693498603	2.00834301414802	-0.047597546791305	2.00833917075323	-0.0475802271003681	0.0702904209457509	2.99458999667704	7.5501
2.00376476244914	-0.133853514416647	2.00376187034377	-0.133857327811747	2.00375138484379	-0.134013423768584	2.00374848461099	-0.134017345189442	0.172680724139826	2.37984014552302	7.6001
1.99517238682351	-0.208005907300217	1.99517000198797	-0.208088909172316	1.99515158485848	-0.208143203147791	1.99514919309706	-0.208226401041922	0.255444545260115	1.80764021447217	7.6501
1.98313435392386	-0.271772490635776	1.98313232871619	-0.271967590559977	1.98310716401818	-0.271890798295287	1.98310513195713	-0.272086140761671	0.318843936284757	1.29609340198868	7.7001
1.96812525824385	-0.326864431262098	1.96812339563388	-0.327187545014242	1.96809254657523	-0.326966964132906	1.96809067687938	-0.32729033969536	0.36400022870882	0.850198675532567	7.7501
1.95053998682788	-0.374782911285017	1.95053809929049	-0.375239050998002	1.9505024700925	-0.374872461504323	1.95050057538539	-0.375328865305835	0.392520332597522	0.467081810330399	7.8001
1.93070395071869	-0.416823018757044	1.93070189669984	-0.417410591884016	1.93066221677157	-0.416901979159046	1.93066015564065	-0.417489808751001	0.406127427697356	0.139912125323349	7.8501
1.90888289896707	-0.454089304860353	1.90888057690608	-0.454803035983399	1.90883742563575	-0.454159707275765	1.90883509660248	-0.454873682074841	0.406497846665378	-0.139553306766572	7.9001
1.88529181808273	-0.487516905742235	1.88528915478918	-0.488349761141883	1.88524298988452	-0.487580465946788	1.88524031981307	-0.48841355013572	0.395175712761837	-0.379543253909276	7.9501
1.86010275295483	-0.517894387968715	1.86009969558928	-0.518838801513902	1.86005087561914	-0.517952551386979	1.86004781170913	-0.518897178649276	0.373524181529145	-0.587599159717968	8.0001
1.83345152244363	-0.545886059865364	1.83344803277821	-0.546934679904146	1.83339683526139	-0.545940044722263	1.83339333931022	-0.546988864349589	0.342704878958422	-0.770338758796697	8.0501
1.8054433802114	-0.572052546909698	1.80543943010421	-0.573198662022611	1.80538606635893	-0.572103383207064	1.80538211023801	-0.573249685334722	0.303677292315278	-0.933442243491072	8.1001
1.77615771540695	-0.596869103045629	1.77615328327255	-0.598106858502627	1.77609791045902	-0.596917666788567	1.7760934725867	-0.59815559852089	0.257209648093106	-1.08173703927571	8.1501
1.7456519058944	-0.620741537704202	1.74564697403989	-0.622066020283824	1.74558970475792	-0.620788580414498	1.74558476743786	-0.622113230440139	0.203895177626514	-1.21931703645043	8.2001
1.71396443801491	-0.644019868168234	1.71395899065924	-0.645427111820038	1.71389990050574	-0.644066042049463	1.71389444794806	-0.645473446184853	0.144170013607333	-1.34966598632309	8.2501
1.68111739914961	-0.667009922447416	1.68111142095207	-0.668496869162738	1.681050554414	-0.667055801715375	1.68104457126516	-0.668542903711061	0.0783305384938835	-1.47577211635439	8.3001
1.64711843747331	-0.689983163379659	1.64711191243292	-0.691547600963506	1.64704928742956	-0.690029262314422	1.64704275767282	-0.691593851596169	0.00654901077149361	-1.6002292879167	8.3501
1.61196227003492	-0.713185009685759	1.61195518065531	-0.714825499470738	1.61189079198417	-0.713231797944954	1.61188369810536	-0.714872437316392	-0.0711130652006773	-1.72532372195246	8.4001
1.57563180723591	-0.736841912870944	1.57562413387635	-0.738557714600082	1.57555795576575	-0.736889828556818	1.57555027810489	-0.738605779081031	-0.154693963164608	-1.85310683000932	8.4501
1.53809894973293	-0.761167421534384	1.53809067008644	-0.762958418745655	1.53802265801472	-0.761216882447035	1.53801437424456	-0.763008028833523	-0.244323055825866	-1.98545516139382	8.5001
1.49932510315217	-0.786367433315877	1.49931619180825	-0.788234059907655	1.49924628371314	-0.786418846760937	1.49923736840226	-0.788285623932762	-0.340214202531051	-2.12411844076541	8.5501
1.45926144690558	-0.81264480274752	1.45925187496846	-0.814587969498727	1.45917999194028	-0.812698574203248	1.45917041617151	-0.814641893814789	-0.442660894857106	-2.27075635962763	8.6001
1.41784898585554	-0.840203442043321	1.41783872059995	-0.842224460347552	1.4177647671275	-0.840259982930458	1.41775449815392	-0.842281157092243	-0.552032797260097	-2.42696430092042	8.6501
1.37501840755731	-0.869252021384695	1.37500741211458	-0.87135252006628	1.37493127593142	-0.86931175612183	1.37492027686257	-0.871412414197563	-0.668773265312829	-2.59428755100726	8.7001
1.33068976331247	-0.900007344647132	1.3306779963898	-0.902189174244168	1.33059954795106	-0.900070717111924	1.33058777747237	-0.90225270996958	-0.793397351267984	-2.77422278516315	8.7501
1.28477198834413	-0.932697444117726	1.28475940399238	-0.934962561252147	1.28467849559545	-0.932764923566383	1.28466590773625	-0.935030207899441	-0.926489699600594	-2.96820466622603	8.8001
1.23716227521216	-0.967564401211994	1.2371488226723	-0.96991472343096	1.23706528721969	-0.967636487630137	1.23705183119996	-0.969986980728151	-1.0687015727969	-3.17757420854502	8.8501
1.18774531541476	-1.00486685634635	1.18773093909347	-1.00730407490801	1.18764458847958	-1.00494408510681	1.18763020868598	-1.0073814775417	-1.22074601113334	-3.4035240225254	8.9001
1.1363924274468	-1.04488211581611	1.13637706709896	-1.04740745007202	1.13628769018485	-1.04496506139385	1.13627232635395	-1.04749057126535	-1.3833897913784	-3.64701350548285	8.9501
1.08296059611765	-1.08790769139821	1.08294418735193	-1.09052156342471	1.08285154747061	-1.087996969727	1.08283513519559	-1.09061101710818	-1.55744037346708	-3.90864424496999	9.0001
1.02729145869191	-1.13426201256062	1.02727393396881	-1.13696361421439	1.02717776587701	-1.13435828139544	1.02716023760739	-1.13706005513865	-1.74372537092059	-4.18848203893299	9.0501
0.969210289812181	-1.18428392295659	0.969191580177152	-1.18707063928015	0.969091586335873	-1.18438787931017	0.969072873113224	-1.18717476012045	-1.94306119785038	-4.48580667929218	9.1001
0.908525061081547	-1.23833040174753	0.908505098974953	-1.24119704441797	0.908400944998698	-1.23844277507622	0.908380979270511	-1.24130956852263	-2.1562063828012	-4.79876377037158	9.1501
0.845025685074114	-1.29677172401614	0.845004408690989	-1.29970951635162	0.844895717754079	-1.29689326331447	0.844874437739353	-1.29983118426701	-2.38379354963183	-5.12388456579038	9.2001
0.778483600474021	-1.35998298028351	0.778460960312523	-1.36297822178178	0.77834730624387	-1.36011443258249	0.778324662490345	-1.36310976901984	-2.62623224118876	-5.45543123463426	9.2501
0.708651918653534	-1.42833050210631	0.708627887089376	-1.43136282722609	0.708508785834903	-1.42847257904234	0.708484750806654	-1.4315049499147	-2.88357267055248	-5.78451889394273	9.3001
0.635266436254332	-1.50215128544374	0.635241021190805	-1.50519142183602	0.635115920301278	-1.50230461357913	0.635090502048621	-1.50534472591703	-3.15531836923745	-6.09796748680242	9.3501
0.558047926884163	-1.58172297987634	0.558021190707843	-1.58472991198169	0.557889456571152	-1.58188802936474	0.557862717716644	-1.58489484055976	-3.44017410812967	-6.37685496395693	9.4001
0.476706259902052	-1.66722146848754	0.476678345028375	-1.6701389341818	0.476539247804066	-1.66739845363943	0.476511331134957	-1.67031566663797	-3.73571546526689	-6.59479154976384	9.4501
0.390947053374196	-1.75866261159085	0.390918215426366	-1.76141491896876	0.390770912213238	-1.75885135621865	0.390742073934469	-1.76160323485883	-4.03796987781801	-6.71603173112089	9.5001
0.300481741338657	-1.85582458274194	0.300452390203916	-1.85831185372284	0.300295908107833	-1.85602434342799	0.300266559018544	-1.8585109548616	-4.3409089296176	-6.69370959747403	9.5501
0.20504209751502	-1.95814776077165	0.205012844809965	-1.96024091330895	0.204846067558797	-1.95835700336071	0.204816820718634	-1.96044919973996	-4.63587226762495	-6.46874859382933	9.6001
0.104400359747595	-2.06461094355036	0.104372068235974	-2.06614703258795	0.104193733040087	-2.0648270736561	0.104165453532715	-2.06636183373484	-4.91098016518842	-5.97036887445893	9.6501
-0.00160394165362899	-2.17358654039956	-0.00163011556228398	-2.17436547866487	-0.00182140014950891	-2.17380559941081	-0.00184755211015046	-2.17458275162339	-5.15064910482876	-5.11955388601473	9.7001
-0.11302966018019	-2.28268435038672	-0.11305224510375	-2.28246845619447	-0.11325794527921	-2.2829007062786	-0.113280491949369	-2.28268248063598	-5.33540343170542	-3.83717882535802	9.7501
-0.229792175059483	-2.38860432462578	-0.229809403546574	-2.38712245650405	-0.230030952612939	-2.38881041251849	-0.230048115792225	-2.38732558085182	-5.44226574294812	-2.05833756435959	9.8001
-0.35161534090786	-2.48703318678304	-0.351625229051401	-2.48399125785746	-0.351863850249623	-2.48721938421279	-0.351873628177187	-2.48417378231749	-5.44607827934928	0.24712834833872	9.8501
-0.47798072969327	-2.57263565482426	-0.477981232314108	-2.56773499903606	-0.478237685457859	-2.57279039825296	-0.478238005814012	-2.5678853103833	-5.32209749646854	3.05259995741835	9.9001
-0.608080497728856	-2.63920260562727	-0.608069737738641	-2.63216705005835	-0.60834399937854	-2.63931284435897	-0.608332954443647	-2.63227213572719	-5.05002987157376	6.2674001995515	9.9501


==> Fig_Data/Fig1_1_mpc.txt <==
2.54958555517879	-2.48001384184057
2.59834444698335	-2.46005649955986
2.64628005073601	-2.44012965545191
2.69339579023049	-2.4202349717427
2.73969513728576	-2.40037408617621
2.78508303986775	-2.3805486164624
2.82813831690694	-2.36076016347273
2.86682865037632	-2.34101030661262
2.90016616410611	-2.32130059967402
2.92788712037107	-2.30163257924771
2.95016705646094	-2.2820077645378
2.96737284569861	-2.26242764879209
2.97993221344164	-2.24289370676118
2.98845250598572	-2.22340739249218
2.99372541292847	-2.20397014255882
2.99669924307036	-2.18458337112329
2.99829755980747	-2.16524846855695
2.9991328603204	-2.14596680632645
2.99954774645866	-2.12673973803104
2.99965792138847	-2.10756859454283
2.99946885878368	-2.08845468448615
2.998985928112	-2.06939930158408
2.99821438815466	-2.05040371933
2.99715944375771	-2.03146918552165
2.99582622929884	-2.01259693469186
2.99421980221165	-1.99378818097534
2.99234513910407	-1.97504411501597
2.99020713578301	-1.95636591194297
2.98781060806963	-1.9377547193354
2.98516029269623	-1.91921166814118
2.98226084490101	-1.90073787307469
2.97911683971331	-1.88233442370002
2.97573277492787	-1.86400239621745
2.97211306583396	-1.8457428474008
2.96826204915322	-1.82755681001344
2.96418398724938	-1.80944530077638
2.95988306585286	-1.7914093145506
2.95536339537031	-1.77344982349675
2.95062901341026	-1.75556778187081
2.94568388912627	-1.73776412746751
2.94053192437353	-1.72003977891794
2.93517694853366	-1.70239563388112
2.92962272613293	-1.68483257069
2.92387296206752	-1.66735145160801
2.91793129639771	-1.64995311483401
2.91180130879433	-1.63263838049907
2.90548651923973	-1.61540805240818
2.89899039230565	-1.59826291559768
2.89231633916595	-1.58120373586208
2.88546771363092	-1.56423125816228
2.87844782114369	-1.54734621149342
2.87125991548903	-1.5305493054255
2.86390719485979	-1.51384122859257
2.85639281111751	-1.4972226491282
2.84871987149519	-1.48069422016881
2.84089143724143	-1.46425657599084
2.83291052391504	-1.44791032908114
2.82478010579685	-1.43165607456434
2.81650311111006	-1.41549438997291
2.80808243194106	-1.39942583298605
2.79952092550743	-1.3834509419125
2.7908214032833	-1.36757023820273
2.78198664284673	-1.35178422448101
2.77301938405451	-1.33609338108734
2.76392232986805	-1.32049817244919
2.75469814908968	-1.30499904217017
2.74534947291408	-1.28959641324732
2.73587890138622	-1.27429069316066
2.72628900126698	-1.25908226668743
2.71658230385134	-1.24397150080442
2.70676130896722	-1.22895874230833
2.69682848562445	-1.21404431722313
2.68678626718514	-1.19922853201348
2.67663706259726	-1.18451167612447
2.66638325102109	-1.16989401851969
2.65602717400661	-1.15537580119722
2.64557114535096	-1.14095724571766
2.63501744933479	-1.12663855180094
2.62436833832417	-1.11241989710831
2.61362603106808	-1.09830143386052
2.60279271399314	-1.08428329149527
2.59187054346871	-1.0703655733417
2.58086164455192	-1.05654835806312
2.5697681049447	-1.04283169725183
2.55859197616135	-1.02921561150222
2.54733528077853	-1.01570009048483
2.53599999771375	-1.00228509026704
2.52458806170587	-0.988970536849921
2.51310136529287	-0.975756311638295
2.50154175044262	-0.962642253135174
2.48991101139593	-0.949628159084785
2.47821088648522	-0.936713778075538
2.46644305021642	-0.923898802417193
2.45460910861969	-0.911182862717931
2.44271058006802	-0.89856552025914
2.43074889024688	-0.886046260114201
2.41872536343358	-0.873624478676796
2.40664119478732	-0.861299466345955
2.39449742737847	-0.849070396504354
2.38229492387148	-0.836936303339313
2.37003432417184	-0.824896058155163
2.3577159950737	-0.812948335961184
2.34533996882925	-0.801091581452078
2.33290585269833	-0.78932396587469
2.3204127057569	-0.777643324875737
2.30785888799649	-0.766047091733379
2.29524183519135	-0.754532209660561
2.28255774294826	-0.743095018173402
2.26980114304511	-0.731731130153997
2.25696426954775	-0.720435276821964
2.24403612221256	-0.709201129704728
2.23100106864854	-0.698021141977137
2.21783666055398	-0.686886450362801
2.20451011159467	-0.675787012946014
2.19097239408013	-0.664712383086024
2.17714765385408	-0.653654134214363
2.16291196535548	-0.642612837372763
2.14803839165152	-0.631619784491842
2.13112527790396	-0.621014294496547
2.11145165418337	-0.611406609093726
2.09017590759425	-0.603242920826999
2.06842618594144	-0.596742987315458
2.04712443762475	-0.591992966934752
2.02702962676052	-0.588962075918421
2.00868839819709	-0.587513022549731
1.99240110321803	-0.587430448270283
1.97823354855322	-0.588459356467398
1.96606819814309	-0.590341265884919
1.95566933195705	-0.592839045695019
1.94674190908064	-0.595750121759389
1.93897668034181	-0.598911248809714
1.93208095507179	-0.602198000368471
1.9257969270763	-0.605521180994014
1.91991022663033	-0.608821614206188
1.91425146142632	-0.612064302845041
1.90869325436868	-0.615232663794839
1.90314481287607	-0.618323298580967
1.89754551321536	-0.621341559774531
1.8918584649279	-0.624298004402224
1.88606462018025	-0.627205710870999
1.88015769740581	-0.630078366512564
1.87414000720672	-0.632929000983358
1.8680191641119	-0.635769233910861
1.86180559673931	-0.638608907200217
1.85551074739409	-0.641455991795723
1.84914584427183	-0.644316678525261
1.84272112992697	-0.647195578207017
1.8362454358238	-0.650095978737861
1.82972601006524	-0.653020115169301
1.82316852580543	-0.65596942654374
1.81657720295813	-0.658944784607713
1.80995499127383	-0.661946686019449
1.80330378425982	-0.664975407751908
1.79662463494967	-0.668031122121417
1.78991795623161	-0.671113979853631
1.78318369448238	-0.674224166798921
1.77642147934708	-0.677361935605764
1.76963074436101	-0.680527622594401
1.76281081320658	-0.683721651541741
1.75596096521002	-0.686944528619942
1.7490804819933	-0.690196834357789
1.74216867534161	-0.693479211765317
1.73522490331718	-0.696792354531585
1.72824857566239	-0.700136995740834
1.72123915415712	-0.703513897976872
1.71419614823329	-0.706923845275468
1.70711910691677	-0.710367635853345
1.7000076096328	-0.713846078511001
1.69286125790851	-0.717359989205174
1.68567967552844	-0.720910187462921
1.67846249141431	-0.724497497142868
1.67120933316367	-0.728122747389266
1.66391983494244	-0.731786769674519
1.65659362693309	-0.7354904000014
1.64923033115724	-0.73923448218837
1.64182956294168	-0.7430198664767
1.63439092639643	-0.746847411883733
1.62691401369488	-0.750717987404973
1.61939840883299	-0.754632470779409
1.61184368424443	-0.758591751469016
1.60424940056728	-0.762596731964756
1.59661510648109	-0.766648327537405
1.58894034272907	-0.770747465914171
1.58122464225936	-0.774895088479666
1.57346752416038	-0.779092152430964
1.5656684968609	-0.783339630706761
1.557827059625	-0.78763851159491
1.54994270666068	-0.791989799056561
1.54201491475136	-0.79639451458338
1.53404314654626	-0.800853697163406
1.52602686257283	-0.805368403476247
1.51796551202559	-0.809939708619657
1.50985853306467	-0.814568705993554
1.50170535384369	-0.819256507608799
1.493505391432	-0.824004245435472
1.4852580515463	-0.82881307250353
1.47696272903597	-0.833684162339102
1.46861880738255	-0.838618708942016
1.46022565735519	-0.843617928610189
1.45178263713032	-0.848683060329653
1.44328909401462	-0.853815364594069
1.43474436477823	-0.859016125605581
1.42614777186554	-0.864286652104564
1.41749862468905	-0.869628276942641
1.40879622037486	-0.87504235767185
1.40003984189784	-0.880530277216052
1.39122875822503	-0.886093445535538
1.38236222425313	-0.891733298349897
1.3734394821951	-0.897451297669183
1.36445975871885	-0.903248933632523
1.35542226718598	-0.909127725060726
1.34632620750896	-0.915089218987604
1.33717076168464	-0.921134991456953
1.32795509529908	-0.92726664852377
1.31867836124651	-0.93348582574435
1.30933969558094	-0.939794189539607
1.29993821591788	-0.946193437158478
1.29047302455849	-0.952685299217189
1.28094320752032	-0.959271537213931
1.2713478342353	-0.965953943118652
1.26168595558811	-0.972734343942469
1.25195660498002	-0.979614599482306
1.24215879616242	-0.986596603109753
1.23229152346044	-0.993682282764489
1.22235376788261	-1.00087360068098
1.21234448856833	-1.00817255349403
1.20226261967178	-1.0155811725549
1.19210707802648	-1.02310152497173
1.18187676266311	-1.03073571312525
1.17157055250156	-1.0384858745647
1.16118730422225	-1.0463541826701
1.15072585262179	-1.05434284642322
1.14018501084663	-1.06245411072982
1.12956356888895	-1.07069025699913
1.11886029740234	-1.07905360067718
1.10807394364555	-1.08754649373188
1.09720322915217	-1.09617132263407
1.08624685400424	-1.10493050670257
1.07520349432463	-1.11382650131416
1.06407180169566	-1.12286179539909
1.05285040378703	-1.13203891092995
1.04153790356932	-1.14136040223807
1.03013287824377	-1.15082885454726
1.01863388020061	-1.16044688233689
1.00703943660135	-1.17021712926189
0.995348048613213	-1.18014226718062
0.98355819145608	-1.19022499350011
0.971668314416189	-1.20046802974425
0.959676839897945	-1.21087411943489
0.947582163723106	-1.22144602660286
0.935382655636819	-1.23218653301576
0.923076658364423	-1.2430984346951
0.91066248771346	-1.25418453976081
0.898138432504543	-1.26544766534968
0.885502755383829	-1.27689063342318
0.872753691904488	-1.28851626747235
0.859889449791032	-1.30032738899365
0.846908210367587	-1.31232681218529
0.833808128350944	-1.32451733922556
0.820587332630179	-1.33690175523343
0.807243925159504	-1.34948282256145
0.793775981333177	-1.36226327555394
0.780181550902987	-1.37524581346585
0.766458656693591	-1.38843309273349
0.752605295302126	-1.40182772171139
0.738619437661117	-1.41543225241294
0.724499028492238	-1.42924917065307
0.710241986145107	-1.4432808885726
0.695846202489609	-1.45752973638938
0.681309542527255	-1.47199795197673
0.666629844541497	-1.48668767031604
0.651804919750205	-1.50160091345665
0.636832550961891	-1.51673957930216
0.621710491965561	-1.53210542920663
0.606436466944981	-1.54770007618828
0.591008169690007	-1.56352497150203
0.57542326377399	-1.57958138970421
0.559679380525123	-1.59587041475998
0.543774119128426	-1.61239292239433
0.527705047512675	-1.62914956228636
0.51146970074006	-1.646140741927
0.495065582024159	-1.66336660545474
0.478490164400686	-1.68082701032466
0.461740892153162	-1.69852150402297
0.444815183634467	-1.71644929844987
0.427710434988951	-1.73460924105374
0.410424024475749	-1.75299978399539
0.392953317537034	-1.77161895150777
0.37529567424149	-1.79046430429228
0.357448456870728	-1.80953290158822
0.339409037735769	-1.82882126039338
0.321174808500198	-1.84832531293066
0.302743190269215	-1.86804036257714
0.284111644155666	-1.88796103690512
0.265277683006449	-1.90808123789435
0.246238882607553	-1.92839409293389
0.226992892208195	-1.94889190417766
0.207537446898111	-1.96956609486688
0.18787037928006	-1.99040715689749
0.167989630218643	-2.0114045980388
0.147893260044871	-2.03254688772135
0.127579459149761	-2.0538214035602
0.107046558928178	-2.07521437668074
0.086293043190231	-2.09671083770328
0.06531755738133	-2.11829456490513
0.044118918607637	-2.13994803223592
0.022696125736815	-2.16165235733574
0.00104836880228213	-2.18338725214753
-0.020824960118855	-2.20513097408836
-0.0429242566973815	-2.22686027865769
-0.0652496942611732	-2.2485503752774
-0.0878012126066363	-2.27017488443678
-0.110578506787497	-2.2917057990386
-0.133581015596104	-2.31311344673341
-0.156807908200484	-2.33436645613346
-0.180258069288651	-2.35543172819125
-0.203930083295674	-2.37627441044514
-0.227822216180125	-2.39685787617977
-0.25193239423466	-2.41714370929149
-0.276258175592651	-2.43709169071031
-0.300796717935677	-2.4566597953445
-0.325544741851092	-2.47580419649042
-0.350498481948351	-2.49447927203676
-0.375653622512882	-2.51263762046131
-0.401005223209887	-2.53023009952792
-0.426547629719827	-2.54720587194203
-0.452274364230346	-2.56351247096573
-0.478178001192097	-2.5790959047423
-0.504250029239963	-2.59390079229833
-0.530480708821987	-2.60787055419806
-0.556858935534461	-2.62094766461662
-0.583372126701582	-2.63307397363849
-0.610006149811081	-2.6441911088489
-0.636745309150492	-2.65424095227935
-0.66357240581508	-2.66316618391508
-0.690468881070326	-2.67091087357832
-0.71741504170031	-2.67742109329939
-0.744390360801295	-2.68264551518674
-0.771373842276594	-2.68653595267449
-0.798344430457928	-2.68904779927845
-0.825281445144084	-2.69014031995813
-0.852165019284324	-2.68977675553922
-0.878976512851512	-2.68792423073639
-0.905698868703124	-2.68455347598919
-0.932316874419044	-2.67963849193484
-0.958817295460849	-2.67315615714664
-0.985188853246058	-2.66508589181094
-1.01142204389983	-2.65540942330304
-1.03750881118037	-2.64411068372308
-1.0634421107708	-2.631175849621
-1.0892154183001	-2.61659351942864
-1.1148222325023	-2.60035501027536
-1.14025562167357	-2.58245474545375
-1.16550785540856	-2.56289069803185
-1.19057013721064	-2.54166485678081
-1.21543244440646	-2.51878367853237
-1.24008347925328	-2.4942584975823
-1.26451071003555	-2.46810587496286
-1.28870048477397	-2.44034786914052
-1.31263820423891	-2.41101221923606
-1.33630852920298	-2.38013244041735
-1.35969560786129	-2.34774782793481
-1.38278331047289	-2.31390337313803
-1.40555545598765	-2.27864959712506
-1.42799602717328	-2.24204230670634
-1.45008936472192	-2.20414228129327
-1.47182033781446	-2.16501489857591
-1.49317449183684	-2.12472970729797
-1.51413816883407	-2.08335995819095
-1.53469860350539	-2.04098210180023
-1.55484399653616	-1.99767526466276
-1.57456356596642	-1.9535207142334
-1.59384758169456	-1.9086013195824
-1.61268737930295	-1.86300101953021
-1.63107536107148	-1.81680430426635
-1.64900498733723	-1.770095714204
-1.66647075723216	-1.72295936411758
-1.68346818303567	-1.67547849614252
-1.69999375757555	-1.6277350625693
-1.71604491934644	-1.57980934120244
-1.73162001320506	-1.5317795833402
-1.74671824947926	-1.48372169599669
-1.76133966516511	-1.43570895770341
-1.77548508066539	-1.38781176687967
-1.78915605697497	-1.34009742229607
-1.80235485496317	-1.29262993422514
-1.81508439317236	-1.24546986383444
-1.82734820969297	-1.19867419148494
-1.83915042117661	-1.15229621203538
-1.85049568192072	-1.1063854493321
-1.86138914768369	-1.06098759250331
-1.87183643717909	-1.01614445217732
-1.88184359471291	-0.971893930318213
-1.89141705714829	-0.928269996944601
-1.90056362042609	-0.88530266928835
-1.90929040742095	-0.843017990756786
-1.91760483807973	-0.801437999183416
-1.92551459996309	-0.760580680532764
-1.9330276213524	-0.720459900789321
-1.94015204098833	-0.681085330346094
-1.9468961623953	-0.642462426635234
-1.95326836704738	-0.604592659780173
-1.9592769303472	-0.567474463729037
-1.96492965016796	-0.531105828496955
-1.97023324209691	-0.495489408268779
-1.97519272507985	-0.460639077488025
-1.9798113251987	-0.426583749832649
-1.98409119694619	-0.393364754175926
-1.98803461846605	-0.361027928278938
-1.99164506743157	-0.329614742811191
-1.99492784265664	-0.299155667979304
-1.99789021199043	-0.269666704868749
-2.00054121125237	-0.241148680565421
-2.00289123667478	-0.213588514539695
-2.00495155425538	-0.18696167745734
-2.00673381321716	-0.161235197795549
-2.00824962000542	-0.136370725385181
-2.00951020717153	-0.11232731222074
-2.01052620419259	-0.0890637146618079
-2.01130750172844	-0.0665401368121473
-2.01186319587821	-0.0447194170715183
-2.01220159233685	-0.0235677144528217
-2.0123302489719	-0.00305478235511723
-2.0122561420132	0.0168460740028043
-2.01198571493811	0.0361582641718708
-2.01152486332071	0.0549023211717241
-2.010879163644	0.073096382323092
-2.01005392432397	0.0907566870958537
-2.00905424433297	0.107898052891038
-2.00788506459002	0.124534300817022
-2.00655120565804	0.140678615964597
-2.00505738933719	0.156343835261529
-2.00340825347547	0.17154266079592
-2.00160835643015	0.186287806066699
-1.9996621736221	0.20059208331891
-1.99757409133214	0.214468439613307
-1.99534839841838	0.227929955295574
-1.99298927755321	0.240989813619222
-1.99050079566498	0.253661251359157
-1.98788689722652	0.265957500309025
-1.98515139757925	0.277891725219159
-1.98229797981123	0.28947696283442
-1.9793301914287	0.300726065431718
-1.97625144379046	0.311651652644113
-1.97306501468864	0.322266071611131
-1.9697740484383	0.332581366410922
-1.9663815588318	0.342609253201728
-1.96289043460367	0.352361107234154
-1.95930344374064	0.361847954349201
-1.955623236824	0.371080465915818
-1.95185235149099	0.38006896211655
-1.94799321620247	0.388823416459188
-1.94404815578246	0.397353462576706
-1.94001939491169	0.405668402257543
-1.93590906112504	0.413777216088872
-1.93171918989408	0.421688573617903
-1.92745172719453	0.429410843902827
-1.92310853261737	0.436952104587271
-1.91869138339979	0.444320152445448
-1.91420197760606	0.451522514428498
-1.90964193532893	0.458566454826893
-1.90501280293644	0.465458986517576
-1.90031605663348	0.472206880124852
-1.89555310423352	0.478816670077538
-1.89072528790079	0.485294664101669
-1.8858338871597	0.491646950113076
-1.88088011778154	0.497879406137067
-1.87586513614339	0.50399770659981
-1.87079004455194	0.51000732825196
-1.86565589031189	0.515913559397598
-1.86046366920926	0.521721505666963
-1.85521432532916	0.527436096694182
-1.84990875487285	0.533062093829675
-1.84454780764936	0.538604097104407
-1.83913228721845	0.544066549734299
-1.83366295519598	0.549453745643638
-1.8281405301394	0.554769835095815
-1.82256569163628	0.560018829323989
-1.81693907873195	0.56520460839839
-1.81126129154884	0.570330925722313
-1.80553289638804	0.575401413737489
-1.79975442472736	0.580419589435149
-1.79392637205442	0.585388857819056
-1.78804920034891	0.590312516964973
-1.78212334192002	0.595193763094871
-1.77614919766309	0.600035696784402
-1.77012713866634	0.604841325378281
-1.76405750609659	0.609613566270943
-1.75794061278909	0.614355252074495
-1.75177674572835	0.619069134915531
-1.74556616526541	0.623757891764715
-1.73930910566909	0.628424125452037
-1.73300577475309	0.633070368042381
-1.7266563550567	0.63769908564047
-1.72026100650335	0.642312681369443
-1.71381986607167	0.64691349836768
-1.70733304881083	0.651503822434614
-1.7008006485171	0.656085885346089
-1.69422273544035	0.660661868025991
-1.68759935803725	0.665233903011626
-1.68093054460002	0.669804077531888
-1.67421630481568	0.674374434560035
-1.66745662796502	0.678946975062588
-1.66065148194535	0.683523662861828
-1.65380081637707	0.688106425219448
-1.64690456327852	0.692697155090877
-1.63996263650161	0.697297714621127
-1.63297493289504	0.701909936589802
-1.62594132877601	0.70653562561157
-1.61886168164013	0.711176560408351
-1.61173583537428	0.715834495820373
-1.60456361452985	0.720511165205604
-1.597344826351	0.725208282157534
-1.59007926381597	0.729927540854712
-1.58276670236079	0.73467061900762
-1.57540690013467	0.739439178989533
-1.56799959953048	0.744234869605709
-1.56054452588341	0.749059328977881
-1.55304138998673	0.753914183646275
-1.54548988804899	0.75880105081215
-1.53788969881024	0.763721540891884
-1.53024048623021	0.76867725792962
-1.52254189785292	0.773669801679475
-1.51479356381942	0.778700767670666
-1.5069950994667	0.783771748237874
-1.49914610616067	0.788884335811852
-1.4912461695714	0.794040123890146
-1.48329485865236	0.799240707064764
-1.47529172712767	0.804487682590849
-1.46723631287518	0.809782651100129
-1.45912813865258	0.815127218323238
-1.45096671186086	0.820522997039337
-1.44275152286243	0.825971606791421
-1.43448204662738	0.831474674736042
-1.42615774287355	0.837033837625183
-1.41777805515948	0.842650742850942
-1.4093424104747	0.848327048609461
-1.40085021941608	0.854064425621432
-1.39230087735171	0.859864558496031
-1.38369376251424	0.865729145930897
-1.37502823347335	0.871659902077284
-1.36630363575014	0.877658556747856
-1.35751930016782	0.883726856504687
-1.34867453696751	0.889866566204961
-1.3397686376542	0.896079469601271
-1.33080087860856	0.902367370262496
-1.32177051987096	0.908732091835252
-1.31267680103436	0.915175479193671
-1.30351894359358	0.921699399451626
-1.29429615099717	0.928305742582861
-1.2850076089017	0.934996421941663
-1.27565248462611	0.941773375228767
-1.26622992552054	0.948638564795249
-1.25673905982669	0.955593978818669
-1.24717899650742	0.96264163177983
-1.23754882564481	0.969783564670082
-1.22784761892139	0.977021846759279
-1.21807442269931	0.984358575761479
-1.20822826345818	0.991795877267508
-1.19830815027458	0.999335906218512
-1.18831306902485	1.00698084685632
-1.17824198391921	1.01473291224362
-1.16809383803314	1.02259434639029
-1.15786755373397	1.03056742310946
-1.14756202967599	1.03865444767442
-1.13717614279423	1.0468577559787
-1.12670874698207	1.05517971450175
-1.11615867198284	1.06362272185288
-1.1055247241497	1.07218920662227
-1.09480568484221	1.08088162856223
-1.08400031277173	1.08970247774336
-1.07310734294104	1.09865427377733
-1.06212548440496	1.10773956760699
-1.05105342064143	1.11696093978196
-1.0398898106574	1.12632099883291
-1.02863328825977	1.13582238188045
-1.01728246095238	1.14546775240708
-1.0058359102929	1.15525979893319
-0.994292190930269	1.16520123586851
-0.982649831829223	1.17529480121829
-0.97090733618276	1.18554325470795
-0.959063179483088	1.19594937578556
-0.947115810128534	1.20651596160431
-0.935063649176685	1.21724582569347
-0.922905090736689	1.22814179540001
-0.910638502139114	1.2392067079266
-0.898262222995302	1.25044340769266
-0.885774565583486	1.26185474475814
-0.873173814943043	1.27344356953522
-0.860458228650434	1.28521272894706
-0.847626038077046	1.29716506326529
-0.834675447504702	1.30930340141499
-0.821604633471175	1.32163055546925
-0.808411746068748	1.33414931526862
-0.795094909177725	1.34686244301919
-0.781652220297517	1.35977266700611
-0.768081749600563	1.37288267541474
-0.754381541036142	1.38619510983943
-0.740549613472873	1.39971255752152
-0.726583959261613	1.4134375422697
-0.712482544380787	1.42737251716162
-0.698243308272393	1.44151985638858
-0.68386416423248	1.45588184484557
-0.669342999334997	1.47046066866755
-0.654677673206251	1.48525840546268
-0.639866018234004	1.50027701331494
-0.624905839108992	1.5155183188851
-0.609794912094331	1.5309840053012
-0.594530984382837	1.54667559944763
-0.579111773574198	1.56259445843543
-0.563534967062671	1.57874175455325
-0.547798221135829	1.59511846083039
-0.531899160973811	1.61172533432644
-0.515835380581803	1.62856289764607
-0.499604443363357	1.64563141983006
-0.483203882877965	1.66293089570709
-0.466631203716543	1.68046102360341
-0.44988388400649	1.69822118035847
-0.432959378587577	1.71621039511082
-0.415855122211157	1.73442732044552
-0.398568534760718	1.75287020113219
-0.381097027271817	1.77153684044733
-0.36343800806074	1.79042456450607
-0.345588890857696	1.80953018395465
-0.32754710332004	1.82884995321717
-0.309310096125255	1.8483795281017
-0.29087535316214	1.86811392067449
-0.27224040211964	1.8880474525423
-0.253402825414486	1.90817370638174
-0.234360271546002	1.92848547631581
-0.215110466604537	1.94897471740221
-0.195651225598626	1.96963249316993
-0.175980463549087	1.9904489239176
-0.156096206866628	2.01141313410751
-0.135996605010717	2.03251319768919
-0.11567994072773	2.05373608623581
-0.0951446404827968	2.07506761582339
-0.0743892846159567	2.09649239554711
-0.0534126178331388	2.11799377491585
-0.0322135594786725	2.13955379150071
-0.0107912130364462	2.16115312321185
0.0108551237038472	2.18277103871422
0.032725947995327	2.20438535033712
0.0548215422827005	2.22597236946945
0.0771419644663382	2.24750686282272
0.0996870356780846	2.26896201202919
0.122456328717257	2.29030937668241
0.145449156685685	2.3115188601476
0.16866455887176	2.33255867762594
0.192101285162555	2.3533953293035
0.215757778950586	2.37399357706648
0.239632157540036	2.39431642542492
0.263722188885524	2.41432510926606
0.288025261468541	2.4339790858444
0.312538349772379	2.45323603219949
0.337257970811137	2.47205185083622
0.362180129594503	2.49038068329563
0.38730025307324	2.5081749331777
0.412613108188452	2.52538530535624
0.438112705179386	2.54196086372182
0.463792183712652	2.5578491118079
0.489643684187651	2.57299610895574
0.51565821110858	2.58734663085229
0.541825497347283	2.60084438210502
0.568133883070839	2.61343227590574
0.594570224126028	2.62505278659598
0.621119847736211	2.63564837609352
0.647766574254671	2.64516199084501
0.674492813721792	2.65353761503777
0.701279740055057	2.6607208588135
0.72810754284288	2.66665955339395
0.754955744932871	2.67130431358059
0.781803572219738	2.67460903950671
0.808630358851021	2.6765312487298
0.835415967072939	2.67703231268436
0.862141202122723	2.67607754249907
0.888788194960425	2.67363597271757
0.915340717341604	2.66968006853046
0.941784394486042	2.66418536798701
0.968106786608844	2.65713012981994
0.994297318706868	2.64849503837874
1.02034705736655	2.63826301569256
1.04624835617871	2.62641916613628
1.07199440995275	2.61295085935279
1.09757876773329	2.59784794149818
1.12299485765019	2.58110305568581
1.14823556695849	2.56271204231276
1.17329290835411	2.54267438339004
1.19815779065591	2.52099365860107
1.22281989541194	2.49767797975726
1.24726765516565	2.47274037648757
1.27148831799305	2.44619911575997
1.2954680782639	2.41807794158458
1.31919225675809	2.38840622806508
1.34264551324625	2.35721904194425
1.36581207422524	2.32455711689575
1.38867596062164	2.29046674336097
1.411221208692	2.25499957892668
1.43343207659432	2.21821238453934
1.45529322900829	2.18016669388918
1.47678989968632	2.14092842815828
1.4979080277935	2.10056746239673
1.51863436894149	2.05915715212567
1.53895658418434	2.01677383312247
1.55886330553715	1.97349630377432
1.57834418040638	1.9294052982774
1.59738989832825	1.8845829596387
1.61599220149666	1.83911232124612
1.63414388381417	1.79307680340095
1.65183877892417	1.74655973025417
1.66907173847901	1.69964387190277
1.68583860488543	1.65241101358497
1.70213617865845	1.60494155625019
1.7179621831365	1.55731414881233
1.7333152252728	1.50960535207456
1.74819475488517	1.46188933691323
1.76260102491774	1.41423761328439
1.77653505003844	1.36671879231737
1.78999856494439	1.31939837917766
1.80299398454574	1.27233859577977
1.81552436509189	1.22559823193899
1.82759336109449	1.1792325219786
1.8392051853834	1.13329304478747
1.85036457344295	1.08782764824792
1.86107674633958	1.04288039120366
1.87134737280868	0.998491501386558
1.88118253308053	0.95469734777149
1.89058868596509	0.911530419220377
1.89957263530398	0.869019305341605
1.908141498642	0.827188673721597
1.91630267888869	0.786059237287474
1.92406383592253	0.745647705554768
1.93143285618031	0.705966725862418
1.93841781515589	0.6670248434292
1.94502691682873	0.628826577897713
1.95126837825421	0.591372882880023
1.95715019171983	0.554662580976896
1.96267968324329	0.518695684581632
1.96786290518892	0.483478937132298
1.97270419282538	0.449031464255007
1.97720635940368	0.415386318839344
1.98137159668284	0.382585915900318
1.98520262232494	0.350673834349139
1.98870357318163	0.319686922212945
1.99188043745961	0.289649977996413
1.99474106952195	0.260573376589612
1.99729491526705	0.23245309601704
1.99955258135756	0.205272380249392
2.00152535524573	0.179004332340205
2.00322474950568	0.153614866619438
2.00466211836807	0.129065594108742
2.00584836883933	0.105316364803243
2.00679376830249	0.0823273173712605
2.0075078395762	0.0600603857705512
2.007999326432	0.038480283446282
2.00827621052651	0.0175550336869782
2.00834577459209	-0.00274386782753494
2.00821480178822	-0.0224415686431483
2.00788951561642	-0.0415601641474507
2.00737567639965	-0.060119117087941
2.00667874777108	-0.0781357284658686
2.00580394761688	-0.095625613199573
2.00475630466721	-0.1126031455451
2.00354070381434	-0.129081849770783
2.00216191701125	-0.14507472571468
2.00062462319623	-0.160594504706994
1.99893341801126	-0.175653834246113
1.99709281619863	-0.190265399638819
1.9951072483102	-0.204441991905766
1.99298105277606	-0.218196530260818
1.99071846841791	-0.231542051067875
1.98832362569819	-0.244491671604961
1.98580053699475	-0.257058539986199
1.98315309027614	-0.269255776427486
1.98038504443951	-0.281096411830817
1.97750002652917	-0.292593330094733
1.97450152796876	-0.30375921703836
1.97139290572027	-0.314606516809956
1.96817738489439	-0.325147394425275
1.96485805911305	-0.335393708548722
1.9614378951753	-0.345356989093644
1.95791973737139	-0.355048425073104
1.95430631017215	-0.364478860801419
1.95060022187346	-0.373658793902647
1.94680396985804	-0.382598376757158
1.94291994513319	-0.391307421384266
1.93895043692198	-0.399795406941825
1.93489763522595	-0.408071487741449
1.93076363534019	-0.416144504262795
1.92655044236274	-0.424022992689052
1.9222599720181	-0.43171519499959
1.91789405578347	-0.439229069629422
1.91345444506272	-0.446572300166455
1.90894281184675	-0.453752304423166
1.90436075144669	-0.460776244463845
1.89970978708289	-0.467651035057717
1.89499137267552	-0.474383352400547
1.89020689464697	-0.480979641837713
1.8853576736806	-0.487446126591849
1.88044496883725	-0.493788815337807
1.87546997903907	-0.500013508588891
1.8704338436339	-0.506125807769975
1.86533764652473	-0.512131122189934
1.86018241872942	-0.518034674151588
1.85496914034774	-0.523841505009461
1.84969874062879	-0.529556487708635
1.84437209972817	-0.535184330139616
1.83899005207046	-0.540729578743209
1.83355338935309	-0.546196626307222
1.82806286061662	-0.551589719625147
1.82251917159815	-0.55691296509251
1.81692298784678	-0.562170332481082
1.81127493650803	-0.567365663145678
1.80557560924013	-0.572502673352566
1.7998255611309	-0.577584960679976
1.79402531117926	-0.582616008454004
1.78817534533246	-0.587599190766828
1.78227611731471	-0.592537778465252
1.77632804980496	-0.597434941381529
1.77033153389305	-0.602293754588621
1.76428692914615	-0.607117202831821
1.75819456695776	-0.611908182452455
1.75205475373794	-0.61666950745044
1.74586776842836	-0.621403913360474
1.73963386054509	-0.626114058936021
1.73335325511393	-0.630802531352336
1.72702615377601	-0.63547184972722
1.72065273170519	-0.640124467681472
1.71423314020618	-0.644762776452597
1.70776751019621	-0.649389108461179
1.70125594830626	-0.654005741360283
1.6946985396954	-0.658614899095507
1.68809534725962	-0.663218755682789
1.68144641048704	-0.667819437975073
1.67475175094649	-0.672419027039641
1.66801136987778	-0.677019561234095
1.6612252472218	-0.681623040477233
1.65439334488845	-0.686231427898047
1.64751560691672	-0.690846649972688
1.64059195682826	-0.69547059976441
1.63362230114631	-0.700105139476136
1.6266065282356	-0.704752102547413
1.61954450709344	-0.70941329596494
1.61243608997073	-0.71409050157307
1.60528111168575	-0.718785478239038
1.59807938974013	-0.723499964118096
1.59083072579029	-0.728235676549309
1.58353490374797	-0.732994315689111
1.57619169039087	-0.737777566381664
1.5688008365266	-0.742587098129473
1.56136207746385	-0.747424567173083
1.55387513172331	-0.752291619293759
1.54633970075188	-0.757189891057029
1.53875547090496	-0.762121009621322
1.53112211282096	-0.767086595266649
1.52343928128466	-0.772088263283499
1.51570661594659	-0.777127624001773
1.50792374128267	-0.782206284341325
1.50009026755571	-0.787325850288773
1.49220578508003	-0.792487927633205
1.4842698664214	-0.797694122880751
1.47628207147532	-0.802946044792946
1.46824194480157	-0.808245305175289
1.46014901605941	-0.813593520358738
1.45200279890717	-0.818992312633817
1.44380279494644	-0.824443310056733
1.43554848443153	-0.829948148307877
1.4272393282238	-0.835508472745636
1.41887477662772	-0.841125938080478
1.4104542614509	-0.846802210076462
1.40197720010815	-0.852538966246469
1.39344299480746	-0.858337896231506
1.38485102913507	-0.864200703922126
1.3762006700257	-0.870129109053412
1.36749126703464	-0.876124846624035
1.35872215427184	-0.882189667250022
1.34989264838588	-0.888325339674512
1.34100204841318	-0.894533650736449
1.33204963519684	-0.900816407014765
1.32303467224882	-0.907175435867317
1.31395640588797	-0.913612584296667
1.3048140625947	-0.920129720379139
1.29560685384381	-0.926728735501468
1.28633396994553	-0.933411544441045
1.27699457966271	-0.940180086004047
1.26758783653396	-0.947036323716453
1.25811287473613	-0.953982246011354
1.24856881054936	-0.961019867389654
1.23895473837932	-0.968151229003587
1.2292697301017	-0.975378399691148
1.21951283938588	-0.982703476079394
1.20968309774778	-0.990128583366663
1.19977952059192	-0.997655874509218
1.18980110441915	-1.00528753119264
1.17974681882332	-1.01302576621733
1.16961561238086	-1.02087282150439
1.15940641326951	-1.02883096805318
1.14911812390089	-1.03690250849127
1.13874962428488	-1.04508977712134
1.12829977342267	-1.05339513843959
1.11776740551029	-1.0618209875174
1.10715133221293	-1.07036975061409
1.09645034167793	-1.07904388463811
1.08566319838143	-1.08784587702706
1.0747886425478	-1.09677824554277
1.06382538896372	-1.10584353697969
1.05277212712466	-1.11504432813276
1.04162752119196	-1.12438322485287
1.03039021013781	-1.13386286020357
1.01905880793991	-1.14348589536711
1.00763190249658	-1.15325501775296
0.996108054932776	-1.16317293902069
0.984485799907643	-1.17324239394818
0.972763645307698	-1.1834661395625
0.960940072082025	-1.19384695356383
0.949013534085726	-1.20438763174465
0.936982459061735	-1.21509098576549
0.924845247064159	-1.22595984122502
0.912600270696272	-1.23699703507433
0.900245875249905	-1.24820541158217
0.887780378585823	-1.25958782103513
0.875202072011525	-1.27114711483691
0.862509219220788	-1.28288614166221
0.84970005761972	-1.29480774397086
0.836772797042105	-1.30691475304359
0.823725619800144	-1.31920998460111
0.810556682710123	-1.33169623209793
0.797264114761487	-1.34437626389306
0.783846017896066	-1.3572528165194
0.770300468028911	-1.370328585918
0.756625514915839	-1.38360622146409
0.742819182296507	-1.3970883198397
0.728879467946398	-1.41077741695505
0.714804343226154	-1.42467597955801
0.700591753260104	-1.43878639631185
0.68623961741355	-1.45311096793362
0.671745828056598	-1.467651898499
0.657108250559104	-1.48241128501354
0.642324723636652	-1.49739110718844
0.627393058460354	-1.51259321533231
0.612311037197688	-1.52801931752033
0.597076413119284	-1.54367096852391
0.581686910044894	-1.55954955607942
0.566140221624427	-1.57565628581894
0.550434010789774	-1.59199216659687
0.534565909296007	-1.60855799373866
0.518533517757836	-1.62535433117118
0.502334406226535	-1.64238149355428
0.485966114385817	-1.65963952502957
0.469426153139267	-1.6771281771152
0.452712006641082	-1.69484688455944
0.43582113452992	-1.71279473865038
0.418750976203497	-1.73097045931894
0.401498955467683	-1.7493723645889
0.384062486282224	-1.76799833755447
0.366438977981364	-1.78684579059326
0.348625843510665	-1.80591162740194
0.33062050865294	-1.82519220298305
0.312420420568997	-1.84468328120683
0.294023058143639	-1.86437999036655
0.275425942244468	-1.88427677645592
0.256626645773995	-1.90436735580634
0.237622805926324	-1.9246446662756
0.218412135758473	-1.94510081535689
0.198992434763198	-1.96572702821303
0.179361601178677	-1.98651359591503
0.159517642400115	-2.00744982315672
0.139458685952873	-2.02852397520113
0.119182991271939	-2.04972322411887
0.0986889594306539	-2.07103359607197
0.0779751435725952	-2.09243991953285
0.057040259362617	-2.11392577247938
0.0358831957525998	-2.13547343125939
0.014503024446169	-2.15706382115196
-0.00710099172446543	-2.17867646781951
-0.0289293864445032	-2.20028944801402
-0.0509824799775169	-2.22187934633673
-0.0732603700611778	-2.24342121225988
-0.0957629197334043	-2.2648885169316
-0.118489745953623	-2.28625311648667
-0.141440208151451	-2.30748521677393
-0.164613394324826	-2.32855334129075
-0.188008106180662	-2.349424302305
-0.211622843076759	-2.37006318025215
-0.235455781177766	-2.39043330376
-0.259504750797323	-2.41049623256851
-0.283767209699751	-2.43021175028326
-0.308240208258217	-2.44953785988316
-0.332920347910118	-2.46843078901658
-0.357803728719967	-2.48684500204463
-0.38288588514649	-2.50473322202753
-0.408161706894453	-2.52204646522088
-0.433625344776057	-2.53873409824801
-0.459270100491538	-2.55474391208999
-0.48508830030523	-2.57002222819141
-0.511071159494926	-2.58451405457764
-0.537208645655494	-2.59816328734523
-0.563489353878936	-2.61091297770759
-0.5899004086512	-2.62270567026791
-0.616427411095633	-2.63348381724757


==> Fig_Data/Fig1_2.txt <==
-13.8965540720404	5.98074459965637	0.0001
-13.8965540720404	5.98074459965637	0.0051
-14.970516764048	5.76581503864962	0.0101
-14.970516764048	5.76581503864962	0.0151
-16.2488341315224	5.54202431155951	0.0201
-16.2488341315224	5.54202431155951	0.0251
-17.7717001812082	5.31189212410653	0.0301
-17.7717001812082	5.31189212410653	0.0351
-19.5802264944508	5.07995696843255	0.0401
-19.5802264944508	5.07995696843255	0.0451
-21.7094650461771	4.85302755254676	0.0501
-21.7094650461771	4.85302755254676	0.0551
-24.1743141824126	4.63997069198519	0.0601
-24.1743141824126	4.63997069198519	0.0651
-26.9426673909117	4.45054852414454	0.0701
-26.9426673909117	4.45054852414454	0.0751
-29.8873582222289	4.29253412480789	0.0801
-29.8873582222289	4.29253412480789	0.0851
-32.7090435070645	4.16611802620382	0.0901
-32.7090435070645	4.16611802620382	0.0951
-34.8392772445368	4.05538689370429	0.1001
-34.8392772445368	4.05538689370429	0.1051
-35.3932761142587	3.92147902041349	0.1101
-35.3932761142587	3.92147902041349	0.1151
-33.351506538226	3.71654490420982	0.1201
-33.351506538226	3.71654490420982	0.1251
-28.1617174533201	3.4586954447315	0.1301
-28.1617174533201	3.4586954447315	0.1351
-20.5433031739297	3.38275210714522	0.1401
-20.5433031739297	3.38275210714522	0.1451
-12.6522463678383	3.98419131171611	0.1501
-12.6522463678383	3.98419131171611	0.1551
-6.92249852951938	5.51063414044666	0.1601
-6.92249852951938	5.51063414044666	0.1651
-4.11842707956148	7.41970602945973	0.1701
-4.11842707956148	7.41970602945973	0.1751
-3.37664593495097	9.14727286589566	0.1801
-3.37664593495097	9.14727286589566	0.1851
-3.88809690489416	10.5619002659551	0.1901
-3.88809690489416	10.5619002659551	0.1951
-5.35211570322399	11.6240299595639	0.2001
-5.35211570322399	11.6240299595639	0.2051
-7.57928235383848	12.2501514537065	0.2101
-7.57928235383848	12.2501514537065	0.2151
-10.2216470948611	12.3426277285407	0.2201
-10.2216470948611	12.3426277285407	0.2251
-12.6728386923107	11.9091099634924	0.2301
-12.6728386923107	11.9091099634924	0.2351
-14.2733428110787	11.0940813777128	0.2401
-14.2733428110787	11.0940813777128	0.2451
-14.6277244765148	10.0846863684564	0.2501
-14.6277244765148	10.0846863684564	0.2551
-13.751293496612	9.019946715161	0.2601
-13.751293496612	9.019946715161	0.2651
-11.9839627054131	7.97700337504007	0.2701
-11.9839627054131	7.97700337504007	0.2751
-9.79315383773049	6.99730301897431	0.2801
-9.79315383773049	6.99730301897431	0.2851
-7.59787193809323	6.10785689555804	0.2901
-7.59787193809323	6.10785689555804	0.2951
-5.67267795610513	5.32587213506543	0.3001
-5.67267795610513	5.32587213506543	0.3051
-4.13242557151183	4.65540723515362	0.3101
-4.13242557151183	4.65540723515362	0.3151
-2.97254957674712	4.08679269576131	0.3201
-2.97254957674712	4.08679269576131	0.3251
-2.12780008534781	3.601494094014	0.3301
-2.12780008534781	3.601494094014	0.3351
-1.51864042629761	3.17857441621381	0.3401
-1.51864042629761	3.17857441621381	0.3451
-1.07522320902262	2.79912586171673	0.3501
-1.07522320902262	2.79912586171673	0.3551
-0.744443460091117	2.44801201936688	0.3601
-0.744443460091117	2.44801201936688	0.3651
-0.488781897589144	2.11389220767155	0.3701
-0.488781897589144	2.11389220767155	0.3751
-0.28268868511174	1.78855208768668	0.3801
-0.28268868511174	1.78855208768668	0.3851
-0.109041047362904	1.46612158014933	0.3901
-0.109041047362904	1.46612158014933	0.3951
0.0435933819415655	1.14240679159222	0.4001
0.0435933819415655	1.14240679159222	0.4051
0.182875354412588	0.814384085008314	0.4101
0.182875354412588	0.814384085008314	0.4151
0.31398050917999	0.479837743591172	0.4201
0.31398050917999	0.479837743591172	0.4251
0.440445133159611	0.137107087106359	0.4301
0.440445133159611	0.137107087106359	0.4351
0.564718717678214	-0.215088330701782	0.4401
0.564718717678214	-0.215088330701782	0.4451
0.688525468349916	-0.57776956235038	0.4501
0.688525468349916	-0.57776956235038	0.4551
0.813102234125939	-0.951782363150346	0.4601
0.813102234125939	-0.951782363150346	0.4651
0.939356486483151	-1.33785642692564	0.4701
0.939356486483151	-1.33785642692564	0.4751
1.06797235979834	-1.73664784764492	0.4801
1.06797235979834	-1.73664784764492	0.4851
1.19948274374202	-2.14877029829341	0.4901
1.19948274374202	-2.14877029829341	0.4951
1.33431904285865	-2.57481868037813	0.5001
1.33431904285865	-2.57481868037813	0.5051
1.47284616662848	-3.01538784888363	0.5101
1.47284616662848	-3.01538784888363	0.5151
1.61538773252129	-3.47108826888576	0.5201
1.61538773252129	-3.47108826888576	0.5251
1.76224481625664	-3.94255998452725	0.5301
1.76224481625664	-3.94255998452725	0.5351
1.91371053095669	-4.43048599714732	0.5401
1.91371053095669	-4.43048599714732	0.5451
2.07008205127935	-4.93560600778045	0.5501
2.07008205127935	-4.93560600778045	0.5551
2.23167129215007	-5.4587314542415	0.5601
2.23167129215007	-5.4587314542415	0.5651
2.39881522942146	-6.00076285768657	0.5701
2.39881522942146	-6.00076285768657	0.5751
2.57188677355165	-6.56271069816105	0.5801
2.57188677355165	-6.56271069816105	0.5851
2.75130716899689	-7.14572139231919	0.5901
2.75130716899689	-7.14572139231919	0.5951
2.93756111415893	-7.7511105007978	0.6001
2.93756111415893	-7.7511105007978	0.6051
3.1312162434916	-8.38040612792445	0.6101
3.1312162434916	-8.38040612792445	0.6151
3.33294941587628	-9.03540670482142	0.6201
3.33294941587628	-9.03540670482142	0.6251
3.54358366215385	-9.71825910072321	0.6301
3.54358366215385	-9.71825910072321	0.6351
3.76414213243666	-10.4315653636803	0.6401
3.76414213243666	-10.4315653636803	0.6451
3.99592984208116	-11.1785290846461	0.6501
3.99592984208116	-11.1785290846461	0.6551
4.24066209969238	-11.963153809419	0.6601
4.24066209969238	-11.963153809419	0.6651
4.50067310946846	-12.7904998601737	0.6701
4.50067310946846	-12.7904998601737	0.6751
4.77926345272332	-13.6669704669169	0.6801
4.77926345272332	-13.6669704669169	0.6851
5.08128138915913	-14.6004581394226	0.6901
5.08128138915913	-14.6004581394226	0.6951
5.41404586512616	-15.5996810627588	0.7001
5.41404586512616	-15.5996810627588	0.7051
5.7884865556426	-16.670316916092	0.7101
5.7884865556426	-16.670316916092	0.7151
6.21886448425023	-17.8000000583171	0.7201
6.21886448425023	-17.8000000583171	0.7251
6.71316866764601	-18.9098821184545	0.7301
6.71316866764601	-18.9098821184545	0.7351
7.23171475743932	-19.7377904331812	0.7401
7.23171475743932	-19.7377904331812	0.7451
7.60529936022331	-19.7220046130496	0.7501
7.60529936022331	-19.7220046130496	0.7551
7.55335709939843	-18.2770154446145	0.7601
7.55335709939843	-18.2770154446145	0.7651
6.95163451376397	-15.4825231880936	0.7701
6.95163451376397	-15.4825231880936	0.7751
5.96977689041493	-12.0752718075648	0.7801
5.96977689041493	-12.0752718075648	0.7851
4.86424589770562	-8.75925150475457	0.7901
4.86424589770562	-8.75925150475457	0.7951
3.81019923846342	-5.89804935877419	0.8001
3.81019923846342	-5.89804935877419	0.8051
2.89253282561505	-3.60487178174298	0.8101
2.89253282561505	-3.60487178174298	0.8151
2.14234984919603	-1.87321380225015	0.8201
2.14234984919603	-1.87321380225015	0.8251
1.56291117898604	-0.647119247476194	0.8301
1.56291117898604	-0.647119247476194	0.8351
1.14234076903307	0.149709467651542	0.8401
1.14234076903307	0.149709467651542	0.8451
0.859938695246301	0.601178921772136	0.8501
0.859938695246301	0.601178921772136	0.8551
0.69037018444756	0.79087518007859	0.8601
0.69037018444756	0.79087518007859	0.8651
0.607118785511778	0.795840036591174	0.8701
0.607118785511778	0.795840036591174	0.8751
0.58523230430132	0.682129797597927	0.8801
0.58523230430132	0.682129797597927	0.8851
0.603143429531169	0.502553278340098	0.8901
0.603143429531169	0.502553278340098	0.8951
0.643543937299086	0.29643573672765	0.9001
0.643543937299086	0.29643573672765	0.9051
0.69349764809885	0.0908337215319304	0.9101
0.69349764809885	0.0908337215319304	0.9151
0.744054634698278	-0.0974558564219791	0.9201
0.744054634698278	-0.0974558564219791	0.9251
0.789604925411398	-0.259621097499231	0.9301
0.789604925411398	-0.259621097499231	0.9351
0.82714611571749	-0.392642188524499	0.9401
0.82714611571749	-0.392642188524499	0.9451
0.855575762962559	-0.497372982214276	0.9501
0.855575762962559	-0.497372982214276	0.9551
0.87507032665658	-0.576981192786499	0.9601
0.87507032665658	-0.576981192786499	0.9651
0.8865783583548	-0.635761505125369	0.9701
0.8865783583548	-0.635761505125369	0.9751
0.891433335726395	-0.678293854978232	0.9801
0.891433335726395	-0.678293854978232	0.9851
0.891077764891495	-0.708896370736228	0.9901
0.891077764891495	-0.708896370736228	0.9951
0.886882593111226	-0.731313203049588	1.0001
0.886882593111226	-0.731313203049588	1.0051
0.880042841504901	-0.748577464389998	1.0101
0.880042841504901	-0.748577464389998	1.0151
0.871530289713001	-0.762995335010271	1.0201
0.871530289713001	-0.762995335010271	1.0251
0.862085870395535	-0.776206307826204	1.0301
0.862085870395535	-0.776206307826204	1.0351
0.852237250330475	-0.789284469702199	1.0401
0.852237250330475	-0.789284469702199	1.0451
0.842330224657997	-0.80285525910097	1.0501
0.842330224657997	-0.80285525910097	1.0551
0.832565589907266	-0.817210489232623	1.0601
0.832565589907266	-0.817210489232623	1.0651
0.823035835998185	-0.832411220627222	1.0701
0.823035835998185	-0.832411220627222	1.0751
0.813758188491575	-0.848373245140511	1.0801
0.813758188491575	-0.848373245140511	1.0851
0.804702215236197	-0.864933630995479	1.0901
0.804702215236197	-0.864933630995479	1.0951
0.795811420177173	-0.881899196101518	1.1001
0.795811420177173	-0.881899196101518	1.1051
0.787019048030582	-0.899079182171673	1.1101
0.787019048030582	-0.899079182171673	1.1151
0.778258795564732	-0.916305050112206	1.1201
0.778258795564732	-0.916305050112206	1.1251
0.769471349727436	-0.933440435645508	1.1301
0.769471349727436	-0.933440435645508	1.1351
0.760607722701237	-0.950384085721622	1.1401
0.760607722701237	-0.950384085721622	1.1451
0.751630290780271	-0.967068189951034	1.1501
0.751630290780271	-0.967068189951034	1.1551
0.742512318212421	-0.983454038911497	1.1601
0.742512318212421	-0.983454038911497	1.1651
0.733236593774686	-0.999526457645092	1.1701
0.733236593774686	-0.999526457645092	1.1751
0.723793652462845	-1.01528802496921	1.1801
0.723793652462845	-1.01528802496921	1.1851
0.714179914164546	-1.03075372221048	1.1901
0.714179914164546	-1.03075372221048	1.1951
0.70439595124136	-1.0459463665613	1.2001
0.70439595124136	-1.0459463665613	1.2051
0.69444500375502	-1.0608929722402	1.2101
0.69444500375502	-1.0608929722402	1.2151
0.684331791179054	-1.07562203814304	1.2201
0.684331791179054	-1.07562203814304	1.2251
0.674061622438679	-1.09016167172173	1.2301
0.674061622438679	-1.09016167172173	1.2351
0.663639776227211	-1.10453841274973	1.2401
0.663639776227211	-1.10453841274973	1.2451
0.653071108320927	-1.11877660519419	1.2501
0.653071108320927	-1.11877660519419	1.2551
0.642359837495787	-1.13289817081613	1.2601
0.642359837495787	-1.13289817081613	1.2651
0.631509462292405	-1.14692265524742	1.2701
0.631509462292405	-1.14692265524742	1.2751
0.620522767569572	-1.16086744053623	1.2801
0.620522767569572	-1.16086744053623	1.2851
0.609401885629965	-1.17474804263517	1.2901
0.609401885629965	-1.17474804263517	1.2951
0.598148385771065	-1.18857843519838	1.3001
0.598148385771065	-1.18857843519838	1.3051
0.586763373186285	-1.20237136087924	1.3101
0.586763373186285	-1.20237136087924	1.3151
0.575247584415872	-1.21613860735689	1.3201
0.575247584415872	-1.21613860735689	1.3251
0.563601471494682	-1.22989123720403	1.3301
0.563601471494682	-1.22989123720403	1.3351
0.551825271889502	-1.24363976935429	1.3401
0.551825271889502	-1.24363976935429	1.3451
0.539919062683087	-1.25739431517849	1.3501
0.539919062683087	-1.25739431517849	1.3551
0.52788280049261	-1.27116467551339	1.3601
0.52788280049261	-1.27116467551339	1.3651
0.51571634874861	-1.28496040597674	1.3701
0.51571634874861	-1.28496040597674	1.3751
0.503419494987133	-1.29879085826857	1.3801
0.503419494987133	-1.29879085826857	1.3851
0.49099196040147	-1.3126652042819	1.3901
0.49099196040147	-1.3126652042819	1.3951
0.478433403999227	-1.32659244888675	1.4001
0.478433403999227	-1.32659244888675	1.4051
0.465743423135497	-1.34058143600827	1.4101
0.465743423135497	-1.34058143600827	1.4151
0.452921552193955	-1.35464085138196	1.4201
0.452921552193955	-1.35464085138196	1.4251
0.439967260013992	-1.36877922438883	1.4301
0.439967260013992	-1.36877922438883	1.4351
0.426879947382156	-1.38300493040754	1.4401
0.426879947382156	-1.38300493040754	1.4451
0.413658944605763	-1.39732619452464	1.4501
0.413658944605763	-1.39732619452464	1.4551
0.400303509801786	-1.41175109686985	1.4601
0.400303509801786	-1.41175109686985	1.4651
0.386812827573949	-1.42628757961588	1.4701
0.386812827573949	-1.42628757961588	1.4751
0.373186008629515	-1.44094345537586	1.4801
0.373186008629515	-1.44094345537586	1.4851
0.359422089530798	-1.4557264166063	1.4901
0.359422089530798	-1.4557264166063	1.4951
0.345520033211819	-1.47064404589833	1.5001
0.345520033211819	-1.47064404589833	1.5051
0.331478729617511	-1.485703826543	1.5101
0.331478729617511	-1.485703826543	1.5151
0.317296996617964	-1.50091315332423	1.5201
0.317296996617964	-1.50091315332423	1.5251
0.302973580927352	-1.51627934311482	1.5301
0.302973580927352	-1.51627934311482	1.5351
0.28850715918623	-1.5318096452886	1.5401
0.28850715918623	-1.5318096452886	1.5451
0.273896338827376	-1.54751125172497	1.5501
0.273896338827376	-1.54751125172497	1.5551
0.259139659079918	-1.56339130634852	1.5601
0.259139659079918	-1.56339130634852	1.5651
0.244235591653417	-1.57945691419823	1.5701
0.244235591653417	-1.57945691419823	1.5751
0.229182541458866	-1.59571515008387	1.5801
0.229182541458866	-1.59571515008387	1.5851
0.213978847189892	-1.61217306663374	1.5901
0.213978847189892	-1.61217306663374	1.5951
0.198622781668442	-1.62883770206007	1.6001
0.198622781668442	-1.62883770206007	1.6051
0.183112552283228	-1.64571608739484	1.6101
0.183112552283228	-1.64571608739484	1.6151
0.167446301193896	-1.66281525340331	1.6201
0.167446301193896	-1.66281525340331	1.6251
0.151622105413484	-1.68014223713808	1.6301
0.151622105413484	-1.68014223713808	1.6351
0.135637976924286	-1.69770408816794	1.6401
0.135637976924286	-1.69770408816794	1.6451
0.11949186265489	-1.71550787451581	1.6501
0.11949186265489	-1.71550787451581	1.6551
0.103181644429126	-1.7335606882938	1.6601
0.103181644429126	-1.7335606882938	1.6651
0.0867051387129127	-1.75186965113051	1.6701
0.0867051387129127	-1.75186965113051	1.6751
0.0700600965636761	-1.77044191924526	1.6801
0.0700600965636761	-1.77044191924526	1.6851
0.0532442032389805	-1.78928468844081	1.6901
0.0532442032389805	-1.78928468844081	1.6951
0.0362550780503805	-1.80840519868351	1.7001
0.0362550780503805	-1.80840519868351	1.7051
0.0190902738698916	-1.82781073854796	1.7101
0.0190902738698916	-1.82781073854796	1.7151
0.00174727675156046	-1.84750864942461	1.7201
0.00174727675156046	-1.84750864942461	1.7251
-0.0157764943434815	-1.86750632948794	1.7301
-0.0157764943434815	-1.86750632948794	1.7351
-0.0334836882121209	-1.88781123740553	1.7401
-0.0334836882121209	-1.88781123740553	1.7451
-0.0513770217958889	-1.90843089587939	1.7501
-0.0513770217958889	-1.90843089587939	1.7551
-0.0694592807830478	-1.92937289486478	1.7601
-0.0694592807830478	-1.92937289486478	1.7651
-0.0877333202297412	-1.95064489462927	1.7701
-0.0877333202297412	-1.95064489462927	1.7751
-0.106202065054561	-1.97225462853229	1.7801
-0.106202065054561	-1.97225462853229	1.7851
-0.124868510798972	-1.99420990555126	1.7901
-0.124868510798972	-1.99420990555126	1.7951
-0.143735724245607	-2.01651861255845	1.8001
-0.143735724245607	-2.01651861255845	1.8051
-0.162806844142312	-2.03918871635719	1.8101
-0.162806844142312	-2.03918871635719	1.8151
-0.182085081956604	-2.06222826542198	1.8201
-0.182085081956604	-2.06222826542198	1.8251
-0.20157372255357	-2.08564539133819	1.8301
-0.20157372255357	-2.08564539133819	1.8351
-0.221276125033003	-2.10944831002069	1.8401
-0.221276125033003	-2.10944831002069	1.8451
-0.241195723496187	-2.13364532255828	1.8501
-0.241195723496187	-2.13364532255828	1.8551
-0.261336027863027	-2.15824481578888	1.8601
-0.261336027863027	-2.15824481578888	1.8651
-0.281700624629252	-2.183255262501	1.8701
-0.281700624629252	-2.183255262501	1.8751
-0.302293177788888	-2.20868522133996	1.8801
-0.302293177788888	-2.20868522133996	1.8851
-0.323117429577084	-2.2345433363142	1.8901
-0.323117429577084	-2.2345433363142	1.8951
-0.344177201348318	-2.26083833592734	1.9001
-0.344177201348318	-2.26083833592734	1.9051
-0.365476394436254	-2.28757903191313	1.9101
-0.365476394436254	-2.28757903191313	1.9151
-0.387018990907174	-2.3147743175472	1.9201
-0.387018990907174	-2.3147743175472	1.9251
-0.408809054483456	-2.34243316549181	1.9301
-0.408809054483456	-2.34243316549181	1.9351
-0.430850731302169	-2.37056462519828	1.9401
-0.430850731302169	-2.37056462519828	1.9451
-0.45314825063013	-2.3991778197756	1.9501
-0.45314825063013	-2.3991778197756	1.9551
-0.47570592584501	-2.4282819423544	1.9601
-0.47570592584501	-2.4282819423544	1.9651
-0.498528154986904	-2.45788625187502	1.9701
-0.498528154986904	-2.45788625187502	1.9751
-0.521619421618222	-2.4880000682761	1.9801
-0.521619421618222	-2.4880000682761	1.9851
-0.544984295377649	-2.51863276708041	1.9901
-0.544984295377649	-2.51863276708041	1.9951
-0.568627432784896	-2.54979377327271	2.0001
-0.568627432784896	-2.54979377327271	2.0051
-0.592553577691304	-2.58149255448634	2.0101
-0.592553577691304	-2.58149255448634	2.0151
-0.61676756190595	-2.61373861345981	2.0201
-0.61676756190595	-2.61373861345981	2.0251
-0.641274305621856	-2.64654147965137	2.0301
-0.641274305621856	-2.64654147965137	2.0351
-0.666078817900629	-2.67991070003283	2.0401
-0.666078817900629	-2.67991070003283	2.0451
-0.691186196873767	-2.71385582899627	2.0501
-0.691186196873767	-2.71385582899627	2.0551
-0.716601630210989	-2.74838641725488	2.0601
-0.716601630210989	-2.74838641725488	2.0651
-0.742330394958381	-2.78351199980567	2.0701
-0.742330394958381	-2.78351199980567	2.0751
-0.768377857866866	-2.81924208274202	2.0801
-0.768377857866866	-2.81924208274202	2.0851
-0.794749475137702	-2.85558612896319	2.0901
-0.794749475137702	-2.85558612896319	2.0951
-0.82145079228593	-2.89255354268264	2.1001
-0.82145079228593	-2.89255354268264	2.1051
-0.848487443815941	-2.93015365259577	2.1101
-0.848487443815941	-2.93015365259577	2.1151
-0.875865152650136	-2.96839569374275	2.1201
-0.875865152650136	-2.96839569374275	2.1251
-0.903589729509455	-3.00728878786201	2.1301
-0.903589729509455	-3.00728878786201	2.1351
-0.93166707209492	-3.04684192224517	2.1401
-0.93166707209492	-3.04684192224517	2.1451
-0.960103163759517	-3.08706392689726	2.1501
-0.960103163759517	-3.08706392689726	2.1551
-0.98890407277111	-3.12796345002142	2.1601
-0.98890407277111	-3.12796345002142	2.1651
-1.01807595027048	-3.16954893157946	2.1701
-1.01807595027048	-3.16954893157946	2.1751
-1.04762502872801	-3.21182857493867	2.1801
-1.04762502872801	-3.21182857493867	2.1851
-1.07755761993923	-3.25481031640428	2.1901
-1.07755761993923	-3.25481031640428	2.1951
-1.1078801125652	-3.29850179248461	2.2001
-1.1078801125652	-3.29850179248461	2.2051
-1.13859896950027	-3.3429103048757	2.2101
-1.13859896950027	-3.3429103048757	2.2151
-1.16972072488989	-3.38804278285059	2.2201
-1.16972072488989	-3.38804278285059	2.2251
-1.20125198059625	-3.43390574295974	2.2301
-1.20125198059625	-3.43390574295974	2.2351
-1.23319940255539	-3.48050524599299	2.2401
-1.23319940255539	-3.48050524599299	2.2451
-1.26556971632114	-3.52784685075079	2.2501
-1.26556971632114	-3.52784685075079	2.2551
-1.29836970250555	-3.57593556468021	2.2601
-1.29836970250555	-3.57593556468021	2.2651
-1.33160619143182	-3.62477579108137	2.2701
-1.33160619143182	-3.62477579108137	2.2751
-1.3652860573421	-3.67437127254648	2.2801
-1.3652860573421	-3.67437127254648	2.2851
-1.39941621205298	-3.72472503062214	2.2901
-1.39941621205298	-3.72472503062214	2.2951
-1.43400359787992	-3.77583930124846	2.3001
-1.43400359787992	-3.77583930124846	2.3051
-1.46905517999485	-3.82771546577845	2.3101
-1.46905517999485	-3.82771546577845	2.3151
-1.50457793792173	-3.88035397724272	2.3201
-1.50457793792173	-3.88035397724272	2.3251
-1.54057885637536	-3.93375428167909	2.3301
-1.54057885637536	-3.93375428167909	2.3351
-1.57706491518824	-3.98791473405458	2.3401
-1.57706491518824	-3.98791473405458	2.3451
-1.61404307832988	-4.04283250847819	2.3501
-1.61404307832988	-4.04283250847819	2.3551
-1.65152028200708	-4.09850350234247	2.3601
-1.65152028200708	-4.09850350234247	2.3651
-1.68950342176487	-4.15492223405013	2.3701
-1.68950342176487	-4.15492223405013	2.3751
-1.72799933833515	-4.21208173382152	2.3801
-1.72799933833515	-4.21208173382152	2.3851
-1.76701480253525	-4.26997342716147	2.3901
-1.76701480253525	-4.26997342716147	2.3951
-1.80655649870923	-4.32858701063565	2.4001
-1.80655649870923	-4.32858701063565	2.4051
-1.84663100695329	-4.38791031925395	2.4101
-1.84663100695329	-4.38791031925395	2.4151
-1.88724478389961	-4.44792918517054	2.4201
-1.88724478389961	-4.44792918517054	2.4251
-1.92840414187607	-4.50862728699777	2.4301
-1.92840414187607	-4.50862728699777	2.4351
-1.97011522662488	-4.56998598928244	2.4401
-1.97011522662488	-4.56998598928244	2.4451
-2.01238399314257	-4.63198417144854	2.4501
-2.01238399314257	-4.63198417144854	2.4551
-2.05521617974917	-4.69459804573339	2.4601
-2.05521617974917	-4.69459804573339	2.4651
-2.09861728021866	-4.75780096335293	2.4701
-2.09861728021866	-4.75780096335293	2.4751
-2.1425925137866	-4.82156320831684	2.4801
-2.1425925137866	-4.82156320831684	2.4851
-2.18714679302169	-4.88585177821652	2.4901
-2.18714679302169	-4.88585177821652	2.4951
-2.23228468933682	-4.95063015134573	2.5001
-2.23228468933682	-4.95063015134573	2.5051
-2.27801039600319	-5.0158580393421	2.5101
-2.27801039600319	-5.0158580393421	2.5151
-2.32432768859001	-5.0814911247893	2.5201
-2.32432768859001	-5.0814911247893	2.5251
-2.371239882653	-5.14748078306674	2.5301
-2.371239882653	-5.14748078306674	2.5351
-2.41874978838353	-5.21377378765584	2.5401
-2.41874978838353	-5.21377378765584	2.5451
-2.46685966233394	-5.28031199834368	2.5501
-2.46685966233394	-5.28031199834368	2.5551
-2.51557115577417	-5.34703203168021	2.5601
-2.51557115577417	-5.34703203168021	2.5651
-2.56488525964879	-5.41386491294937	2.5701
-2.56488525964879	-5.41386491294937	2.5751
-2.61480224592476	-5.48073570925058	2.5801
-2.61480224592476	-5.48073570925058	2.5851
-2.66532160517845	-5.54756314306359	2.5901
-2.66532160517845	-5.54756314306359	2.5951
-2.71644198014147	-5.61425918589896	2.6001
-2.71644198014147	-5.61425918589896	2.6051
-2.76816109514657	-5.68072863170606	2.6101
-2.76816109514657	-5.68072863170606	2.6151
-2.82047568118422	-5.746868649684	2.6201
-2.82047568118422	-5.746868649684	2.6251
-2.87338139639142	-5.81256831659388	2.6301
-2.87338139639142	-5.81256831659388	2.6351
-2.9268727418595	-5.87770812824121	2.6401
-2.9268727418595	-5.87770812824121	2.6451
-2.98094297239774	-5.94215949075138	2.6501
-2.98094297239774	-5.94215949075138	2.6551
-3.03558400235187	-6.00578419169662	2.6601
-3.03558400235187	-6.00578419169662	2.6651
-3.09078630596768	-6.0684338517412	2.6701
-3.09078630596768	-6.0684338517412	2.6751
-3.14653881232057	-6.12994935788475	2.6801
-3.14653881232057	-6.12994935788475	2.6851
-3.20282879468061	-6.19016027914228	2.6901
-3.20282879468061	-6.19016027914228	2.6951
-3.25964175404715	-6.24888426637306	2.7001
-3.25964175404715	-6.24888426637306	2.7051
-3.31696129677074	-6.30592643808054	2.7101
-3.31696129677074	-6.30592643808054	2.7151
-3.3747690061599	-6.36107875425275	2.7201
-3.3747690061599	-6.36107875425275	2.7251
-3.43304430799394	-6.41411938124617	2.7301
-3.43304430799394	-6.41411938124617	2.7351
-3.49176432991502	-6.46481205057929	2.7401
-3.49176432991502	-6.46481205057929	2.7451
-3.55090375451088	-6.51290541572518	2.7501
-3.55090375451088	-6.51290541572518	2.7551
-3.61043466645615	-6.55813241101572	2.7601
-3.61043466645615	-6.55813241101572	2.7651
-3.67032639330722	-6.600209617772	2.7701
-3.67032639330722	-6.600209617772	2.7751
-3.73054534056945	-6.63883664355143	2.7801
-3.73054534056945	-6.63883664355143	2.7851
-3.79105482087005	-6.67369552073105	2.7901
-3.79105482087005	-6.67369552073105	2.7951
-3.85181487755535	-6.70445013218044	2.8001
-3.85181487755535	-6.70445013218044	2.8051
-3.91278210324191	-6.73074567220103	2.8101
-3.91278210324191	-6.73074567220103	2.8151
-3.97390945344241	-6.75220815167976	2.8201
-3.97390945344241	-6.75220815167976	2.8251
-4.03514605614499	-6.76844395868915	2.8301
-4.03514605614499	-6.76844395868915	2.8351
-4.09643701741844	-6.77903948476471	2.8401
-4.09643701741844	-6.77903948476471	2.8451
-4.1577232246486	-6.7835608305698	2.8501
-4.1577232246486	-6.7835608305698	2.8551
-4.21894114730134	-6.78155360390995	2.8601
-4.21894114730134	-6.78155360390995	2.8651
-4.28002263707845	-6.77254282637753	2.8701
-4.28002263707845	-6.77254282637753	2.8751
-4.34089472811214	-6.75603296323513	2.8801
-4.34089472811214	-6.75603296323513	2.8851
-4.4014794388188	-6.73150809589943	2.8901
-4.4014794388188	-6.73150809589943	2.8951
-4.46169357687013	-6.69843225536255	2.9001
-4.46169357687013	-6.69843225536255	2.9051
-4.52144854900904	-6.65624993665529	2.9101
-4.52144854900904	-6.65624993665529	2.9151
-4.58065017785981	-6.60438681649261	2.9201
-4.58065017785981	-6.60438681649261	2.9251
-4.63919852718983	-6.54225069613527	2.9301
-4.63919852718983	-6.54225069613527	2.9351
-4.6969877394489	-6.46923269376205	2.9401
-4.6969877394489	-6.46923269376205	2.9451
-4.75390588646356	-6.38470871069212	2.9501
-4.75390588646356	-6.38470871069212	2.9551
-4.80983483769052	-6.28804119666675	2.9601
-4.80983483769052	-6.28804119666675	2.9651
-4.86465014824645	-6.17858123981168	2.9701
-4.86465014824645	-6.17858123981168	2.9751
-4.91822097062111	-6.05567100678184	2.9801
-4.91822097062111	-6.05567100678184	2.9851
-4.97040999358774	-5.91864655811995	2.9901
-4.97040999358774	-5.91864655811995	2.9951
-5.02107341221219	-5.76684106269454	3.0001
-5.02107341221219	-5.76684106269454	3.0051
-5.07006093337011	-5.59958843363313	3.0101
-5.07006093337011	-5.59958843363313	3.0151
-5.11721582096695	-5.41622740551254	3.0201
-5.11721582096695	-5.41622740551254	3.0251
-5.16237498562112	-5.21610606892227	3.0301
-5.16237498562112	-5.21610606892227	3.0351
-5.20536912381086	-4.99858687456725	3.0401
-5.20536912381086	-4.99858687456725	3.0451
-5.2460229112319	-4.76305211255626	3.0501
-5.2460229112319	-4.76305211255626	3.0551
-5.28415525572327	-4.5089098659697	3.0601
-5.28415525572327	-4.5089098659697	3.0651
-5.31957961489807	-4.23560042813506	3.0701
-5.31957961489807	-4.23560042813506	3.0751
-5.35210438368529	-3.94260316255422	3.0801
-5.35210438368529	-3.94260316255422	3.0851
-5.38153335692697	-3.62944377051615	3.0901
-5.38153335692697	-3.62944377051615	3.0951
-5.40766627214634	-3.29570191593719	3.1001
-5.40766627214634	-3.29570191593719	3.1051
-5.43029943711035	-2.94101913664697	3.1101
-5.43029943711035	-2.94101913664697	3.1151
-5.44922644679786	-2.56510694867416	3.1201
-5.44922644679786	-2.56510694867416	3.1251
-5.46423899351624	-2.16775502141737	3.1301
-5.46423899351624	-2.16775502141737	3.1351
-5.47512777399217	-1.74883926774891	3.1401
-5.47512777399217	-1.74883926774891	3.1451
-5.48168349540968	-1.30832965188615	3.1501
-5.48168349540968	-1.30832965188615	3.1551
-5.48369798305099	-0.846297468177962	3.1601
-5.48369798305099	-0.846297468177962	3.1651
-5.48096538959724	-0.362921784095488	3.1701
-5.48096538959724	-0.362921784095488	3.1751
-5.47328350607622	0.141505331984447	3.1801
-5.47328350607622	0.141505331984447	3.1851
-5.46045517219282	0.666575260860897	3.1901
-5.46045517219282	0.666575260860897	3.1951
-5.44228978323367	1.21176152234551	3.2001
-5.44228978323367	1.21176152234551	3.2051
-5.41860488782609	1.77642136868297	3.2101
-5.41860488782609	1.77642136868297	3.2151
-5.38922786943934	2.35980104085867	3.2201
-5.38922786943934	2.35980104085867	3.2251
-5.35399770226823	2.96104550476996	3.2301
-5.35399770226823	2.96104550476996	3.2351
-5.31276676968003	3.57921343566793	3.2401
-5.31276676968003	3.57921343566793	3.2451
-5.26540273045515	4.2132979485575	3.2501
-5.26540273045515	4.2132979485575	3.2551
-5.2117904164236	4.8622528691883	3.2601
-5.2117904164236	4.8622528691883	3.2651
-5.15183374103147	5.52502285894969	3.2701
-5.15183374103147	5.52502285894969	3.2751
-5.08545759792898	6.20057294065175	3.2801
-5.08545759792898	6.20057294065175	3.2851
-5.01260972591759	6.88790827788929	3.2901
-5.01260972591759	6.88790827788929	3.2951
-4.93326251699127	7.58606791096468	3.3001
-4.93326251699127	7.58606791096468	3.3051
-4.84741474452239	8.29406684406224	3.3101
-4.84741474452239	8.29406684406224	3.3151
-4.75509319136577	9.01075202498308	3.3201
-4.75509319136577	9.01075202498308	3.3251
-4.65635415963113	9.73453656290397	3.3301
-4.65635415963113	9.73453656290397	3.3351
-4.55128484572923	10.4629963378348	3.3401
-4.55128484572923	10.4629963378348	3.3451
-4.4400045637928	11.192369795205	3.3501
-4.4400045637928	11.192369795205	3.3551
-4.32266579555335	11.9170977848905	3.3601
-4.32266579555335	11.9170977848905	3.3651
-4.19945503647899	12.6309167932461	3.3701
-4.19945503647899	12.6309167932461	3.3751
-4.07059338673429	13.32023963617	3.3801
-4.07059338673429	13.32023963617	3.3851
-3.93633688970427	13.9802882987885	3.3901
-3.93633688970427	13.9802882987885	3.3951
-3.79697651847477	14.5997244917928	3.4001
-3.79697651847477	14.5997244917928	3.4051
-3.65283765550752	15.1710235464219	3.4101
-3.65283765550752	15.1710235464219	3.4151
-3.50427926183028	15.6890680372794	3.4201
-3.50427926183028	15.6890680372794	3.4251
-3.35169252748744	16.1510562678298	3.4301
-3.35169252748744	16.1510562678298	3.4351
-3.19549906017627	16.5559018312211	3.4401
-3.19549906017627	16.5559018312211	3.4451
-3.03614864954048	16.9034766043973	3.4501
-3.03614864954048	16.9034766043973	3.4551
-2.87411666555487	17.1939787451611	3.4601
-2.87411666555487	17.1939787451611	3.4651
-2.70990115025512	17.4275449062222	3.4701
-2.70990115025512	17.4275449062222	3.4751
-2.54401965053108	17.6040944794379	3.4801
-2.54401965053108	17.6040944794379	3.4851
-2.37700582250188	17.7233344308986	3.4901
-2.37700582250188	17.7233344308986	3.4951
-2.20940582614795	17.7848490131044	3.5001
-2.20940582614795	17.7848490131044	3.5051
-2.04177452361429	17.7882186273127	3.5101
-2.04177452361429	17.7882186273127	3.5151
-1.87467150047652	17.7331352974004	3.5201
-1.87467150047652	17.7331352974004	3.5251
-1.70865693751887	17.6194998419172	3.5301
-1.70865693751887	17.6194998419172	3.5351
-1.54428737264695	17.4474965765326	3.5401
-1.54428737264695	17.4474965765326	3.5451
-1.38211140320809	17.2176468076877	3.5501
-1.38211140320809	17.2176468076877	3.5551
-1.2226653860563	16.9308444799645	3.5601
-1.2226653860563	16.9308444799645	3.5651
-1.06646919696239	16.588377659911	3.5701
-1.06646919696239	16.588377659911	3.5751
-0.914022111921152	16.1919390545715	3.5801
-0.914022111921152	16.1919390545715	3.5851
-0.76579887061384	15.743628012063	3.5901
-0.76579887061384	15.743628012063	3.5951
-0.622245978798264	15.2459456936343	3.6001
-0.622245978798264	15.2459456936343	3.6051
-0.483778300204684	14.7017844439566	3.6101
-0.483778300204684	14.7017844439566	3.6151
-0.35077598345835	14.1144118456683	3.6201
-0.35077598345835	14.1144118456683	3.6251
-0.223581762647689	13.4874495218114	3.6301
-0.223581762647689	13.4874495218114	3.6351
-0.102498663637261	12.8248464372499	3.6401
-0.102498663637261	12.8248464372499	3.6451
0.0122118563000131	12.130846247508	3.6501
0.0122118563000131	12.130846247508	3.6551
0.120331315487384	11.4099481620146	3.6601
0.120331315487384	11.4099481620146	3.6651
0.221685144912688	10.6668608459896	3.6701
0.221685144912688	10.6668608459896	3.6751
0.316143145662531	9.90644910625954	3.6801
0.316143145662531	9.90644910625954	3.6851
0.403619461098115	9.13367350497589	3.6901
0.403619461098115	9.13367350497589	3.6951
0.484072065962488	8.35352361358891	3.7001
0.484072065962488	8.35352361358891	3.7051
0.557501780644651	7.57094632692187	3.7101
0.557501780644651	7.57094632692187	3.7151
0.623950827341471	6.79077142352576	3.7201
0.623950827341471	6.79077142352576	3.7251
0.683500954025032	6.01763727726044	3.7301
0.683500954025032	6.01763727726044	3.7351
0.736271160824474	5.2559201608461	3.7401
0.736271160824474	5.2559201608461	3.7451
0.782415072857717	4.50967080322792	3.7501
0.782415072857717	4.50967080322792	3.7551
0.822118010497062	3.78256167268056	3.7601
0.822118010497062	3.78256167268056	3.7651
0.855593814167386	3.07784782306372	3.7701
0.855593814167386	3.07784782306372	3.7751
0.883081483395012	2.3983431134818	3.7801
0.883081483395012	2.3983431134818	3.7851
0.904841689933611	1.74641232485336	3.7901
0.904841689933611	1.74641232485336	3.7951
0.921153223312803	1.12397834219539	3.8001
0.921153223312803	1.12397834219539	3.8051
0.932309423150068	0.532542355812727	3.8101
0.932309423150068	0.532542355812727	3.8151
0.938614648412864	-0.0267858632679853	3.8201
0.938614648412864	-0.0267858632679853	3.8251
0.940380829241417	-0.553251028481369	3.8301
0.940380829241417	-0.553251028481369	3.8351
0.937924143419623	-1.0464121772589	3.8401
0.937924143419623	-1.0464121772589	3.8451
0.931561856164651	-1.50610234163347	3.8501
0.931561856164651	-1.50610234163347	3.8551
0.921609359268027	-1.93239045100575	3.8601
0.921609359268027	-1.93239045100575	3.8651
0.908377443605249	-2.32554707510187	3.8701
0.908377443605249	-2.32554707510187	3.8751
0.892169834852764	-2.68601482026796	3.8801
0.892169834852764	-2.68601482026796	3.8851
0.873281019778674	-3.01438350288826	3.8901
0.873281019778674	-3.01438350288826	3.8951
0.851994383940804	-3.31136970481779	3.9001
0.851994383940804	-3.31136970481779	3.9051
0.828580675582206	-3.57779999067853	3.9101
0.828580675582206	-3.57779999067853	3.9151
0.803296803120664	-3.81459692489369	3.9201
0.803296803120664	-3.81459692489369	3.9251
0.776384964199679	-4.02276703315808	3.9301
0.776384964199679	-4.02276703315808	3.9351
0.748072096186762	-4.2033899639545	3.9401
0.748072096186762	-4.2033899639545	3.9451
0.718569628981184	-4.3576082751888	3.9501
0.718569628981184	-4.3576082751888	3.9551
0.688073513667917	-4.48661745971149	3.9601
0.688073513667917	-4.48661745971149	3.9651
0.656764493818183	-4.59165600155033	3.9701
0.656764493818183	-4.59165600155033	3.9751
0.624808581849685	-4.67399540365541	3.9801
0.624808581849685	-4.67399540365541	3.9851
0.592357700463998	-4.73493023854125	3.9901
0.592357700463998	-4.73493023854125	3.9951
0.559550448147122	-4.77576834403408	4.0001
0.559550448147122	-4.77576834403408	4.0051
0.52651294915978	-4.7978213213705	4.0101
0.52651294915978	-4.7978213213705	4.0151
0.493359751106805	-4.80239549906678	4.0201
0.493359751106805	-4.80239549906678	4.0251
0.460194737574049	-4.79078351086814	4.0301
0.460194737574049	-4.79078351086814	4.0351
0.427112028083331	-4.76425660823684	4.0401
0.427112028083331	-4.76425660823684	4.0451
0.394196842978178	-4.72405779298843	4.0501
0.394196842978178	-4.72405779298843	4.0551
0.361526317077372	-4.67139581982332	4.0601
0.361526317077372	-4.67139581982332	4.0651
0.329170250139288	-4.6074400849776	4.0701
0.329170250139288	-4.6074400849776	4.0751
0.297191788071563	-4.53331638821412	4.0801
0.297191788071563	-4.53331638821412	4.0851
0.265648032740265	-4.45010353225504	4.0901
0.265648032740265	-4.45010353225504	4.0951
0.23459058081918	-4.35883070671537	4.1001
0.23459058081918	-4.35883070671537	4.1051
0.20406599565022	-4.26047559201713	4.1101
0.20406599565022	-4.26047559201713	4.1151
0.174116213651442	-4.15596311251745	4.1201
0.174116213651442	-4.15596311251745	4.1251
0.144778860012637	-4.04616476555084	4.1301
0.144778860012637	-4.04616476555084	4.1351
0.116087232906758	-3.93189845415625	4.1401
0.116087232906758	-3.93189845415625	4.1451
0.0880683358810255	-3.81392875442013	4.1501
0.0880683358810255	-3.81392875442013	4.1551
0.0607307058075987	-3.69296755329	4.1601
0.0607307058075987	-3.69296755329	4.1651
0.0340223765384365	-3.569674998473	4.1701
0.0340223765384365	-3.569674998473	4.1751
0.0079661394884725	-3.44466070839282	4.1801
0.0079661394884725	-3.44466070839282	4.1851
-0.0150034289493634	-3.31848519646028	4.1901
-0.0150034289493634	-3.31848519646028	4.1951
-0.0411319913592196	-3.1916614699039	4.2001
-0.0411319913592196	-3.1916614699039	4.2051
-0.0650948838104275	-3.06465676930248	4.2101
-0.0650948838104275	-3.06465676930248	4.2151
-0.0877280579793103	-2.93789441937386	4.2201
-0.0877280579793103	-2.93789441937386	4.2251
-0.109462346322769	-2.81175576682027	4.2301
-0.109462346322769	-2.81175576682027	4.2351
-0.130401049819558	-2.68658218353984	4.2401
-0.130401049819558	-2.68658218353984	4.2451
-0.150560978261871	-2.56267711730304	4.2501
-0.150560978261871	-2.56267711730304	4.2551
-0.16993976785775	-2.44030817392891	4.2601
-0.16993976785775	-2.44030817392891	4.2651
-0.188531746548877	-2.31970921676965	4.2701
-0.188531746548877	-2.31970921676965	4.2751
-0.206331956766139	-2.20108247062598	4.2801
-0.206331956766139	-2.20108247062598	4.2851
-0.223337399057339	-2.08460061803051	4.2901
-0.223337399057339	-2.08460061803051	4.2951
-0.239547453289125	-1.97040887661591	4.3001
-0.239547453289125	-1.97040887661591	4.3051
-0.254963947706454	-1.8586270467273	4.3101
-0.254963947706454	-1.8586270467273	4.3151
-0.269591035848762	-1.74935151890557	4.3201
-0.269591035848762	-1.74935151890557	4.3251
-0.283434965945728	-1.64265723141877	4.3301
-0.283434965945728	-1.64265723141877	4.3351
-0.296503798936922	-1.53859956849204	4.3401
-0.296503798936922	-1.53859956849204	4.3451
-0.308807113641462	-1.43721619072482	4.3501
-0.308807113641462	-1.43721619072482	4.3551
-0.320355724468502	-1.33852878987404	4.3601
-0.320355724468502	-1.33852878987404	4.3651
-0.33116142646004	-1.24254476136178	4.3701
-0.33116142646004	-1.24254476136178	4.3751
-0.341236774554726	-1.14925878877932	4.3801
-0.341236774554726	-1.14925878877932	4.3851
-0.35059489865742	-1.05865433603212	4.3901
-0.35059489865742	-1.05865433603212	4.3951
-0.359249352302224	-0.970705043950479	4.4001
-0.359249352302224	-0.970705043950479	4.4051
-0.367213990943044	-0.885376029533208	4.4101
-0.367213990943044	-0.885376029533208	4.4151
-0.374502874814279	-0.802625087189287	4.4201
-0.374502874814279	-0.802625087189287	4.4251
-0.381130191745906	-0.72240379259777	4.4301
-0.381130191745906	-0.72240379259777	4.4351
-0.387110194846128	-0.644658510869294	4.4401
-0.387110194846128	-0.644658510869294	4.4451
-0.392457151583661	-0.569331311662166	4.4501
-0.392457151583661	-0.569331311662166	4.4551
-0.397185301051307	-0.496360794757281	4.4601
-0.397185301051307	-0.496360794757281	4.4651
-0.40130881708725	-0.425682830270447	4.4701
-0.40130881708725	-0.425682830270447	4.4751
-0.404841775509379	-0.357231218164801	4.4801
-0.404841775509379	-0.357231218164801	4.4851
-0.407798124512038	-0.29093827218701	4.4901
-0.407798124512038	-0.29093827218701	4.4951
-0.410191657489559	-0.226735333500108	4.5001
-0.410191657489559	-0.226735333500108	4.5051
-0.412035987901582	-0.164553219420146	4.5101
-0.412035987901582	-0.164553219420146	4.5151
-0.413344525869394	-0.104322612737253	4.5201
-0.413344525869394	-0.104322612737253	4.5251
-0.414130457001361	-0.0459743968953459	4.5301
-0.414130457001361	-0.0459743968953459	4.5351
-0.41440672268404	0.0105600578115632	4.5401
-0.41440672268404	0.0105600578115632	4.5451
-0.414186002727497	0.0653486520624236	4.5501
-0.414186002727497	0.0653486520624236	4.5551
-0.41348069959577	0.118458354732256	4.5601
-0.41348069959577	0.118458354732256	4.5651
-0.412302924967013	0.169955035095509	4.5701
-0.412302924967013	0.169955035095509	4.5751
-0.410664488017152	0.21990332606063	4.5801
-0.410664488017152	0.21990332606063	4.5851
-0.408576885661502	0.268366514644922	4.5901
-0.408576885661502	0.268366514644922	4.5951
-0.406051294779809	0.315406456302203	4.6001
-0.406051294779809	0.315406456302203	4.6051
-0.403098565864449	0.361083510096594	4.6101
-0.403098565864449	0.361083510096594	4.6151
-0.399729218472592	0.405456491865552	4.6201
-0.399729218472592	0.405456491865552	4.6251
-0.395953438098614	0.44858264294754	4.6301
-0.395953438098614	0.44858264294754	4.6351
-0.391781074329811	0.49051761226017	4.6401
-0.391781074329811	0.49051761226017	4.6451
-0.387221640145397	0.531315449705028	4.6501
-0.387221640145397	0.531315449705028	4.6551
-0.382284312399889	0.571028609266745	4.6601
-0.382284312399889	0.571028609266745	4.6651
-0.376977933106421	0.609707960179121	4.6701
-0.376977933106421	0.609707960179121	4.6751
-0.371311011641401	0.647402804922179	4.6801
-0.371311011641401	0.647402804922179	4.6851
-0.365291727580885	0.684160902784024	4.6901
-0.365291727580885	0.684160902784024	4.6951
-0.358927934198698	0.720028498071241	4.7001
-0.358927934198698	0.720028498071241	4.7051
-0.352227162453596	0.755050352038792	4.7101
-0.352227162453596	0.755050352038792	4.7151
-0.345196625490865	0.789269777752975	4.7201
-0.345196625490865	0.789269777752975	4.7251
-0.337843223483475	0.822728677362897	4.7301
-0.337843223483475	0.822728677362897	4.7351
-0.330173548785433	0.855467581048719	4.7401
-0.330173548785433	0.855467581048719	4.7451
-0.322193891250934	0.8875256873292	4.7501
-0.322193891250934	0.8875256873292	4.7551
-0.313910243975216	0.918940904168508	4.7601
-0.313910243975216	0.918940904168508	4.7651
-0.305328309049553	0.949749890787787	4.7701
-0.305328309049553	0.949749890787787	4.7751
-0.296453503342193	0.979988099522655	4.7801
-0.296453503342193	0.979988099522655	4.7851
-0.287290964636129	1.00968981780814	4.7901
-0.287290964636129	1.00968981780814	4.7951
-0.277845557536227	1.03888821004083	4.8001
-0.277845557536227	1.03888821004083	4.8051
-0.268121879550674	1.06761535889479	4.8101
-0.268121879550674	1.06761535889479	4.8151
-0.258124267125717	1.09590230628676	4.8201
-0.258124267125717	1.09590230628676	4.8251
-0.247856801644281	1.1237790936553	4.8301
-0.247856801644281	1.1237790936553	4.8351
-0.237323315379352	1.15127480156428	4.8401
-0.237323315379352	1.15127480156428	4.8451
-0.22652739738657	1.17841758849814	4.8501
-0.22652739738657	1.17841758849814	4.8551
-0.215472399252592	1.2052347288364	4.8601
-0.215472399252592	1.2052347288364	4.8651
-0.204161440820248	1.23175264992057	4.8701
-0.204161440820248	1.23175264992057	4.8751
-0.192597415765518	1.25799696821933	4.8801
-0.192597415765518	1.25799696821933	4.8851
-0.180782997063995	1.28399252454576	4.8901
-0.180782997063995	1.28399252454576	4.8951
-0.168720642264086	1.30976341828256	4.9001
-0.168720642264086	1.30976341828256	4.9051
-0.156412598729688	1.33533304067229	4.9101
-0.156412598729688	1.33533304067229	4.9151
-0.143860908666301	1.36072410711482	4.9201
-0.143860908666301	1.36072410711482	4.9251
-0.131067413954154	1.38595868847505	4.9301
-0.131067413954154	1.38595868847505	4.9351
-0.118033760912007	1.4110582414338	4.9401
-0.118033760912007	1.4110582414338	4.9451
-0.104761404926436	1.4360436378532	4.9501
-0.104761404926436	1.4360436378532	4.9551
-0.0912516147759276	1.46093519321048	4.9601
-0.0912516147759276	1.46093519321048	4.9651
-0.0775054769105003	1.48575269404922	4.9701
-0.0775054769105003	1.48575269404922	4.9751
-0.0635238996379517	1.5105154245548	4.9801
-0.0635238996379517	1.5105154245548	4.9851
-0.0493076169075604	1.53524219210438	4.9901
-0.0493076169075604	1.53524219210438	4.9951
-0.0348571921776819	1.5599513520529	5.0001
-0.0348571921776819	1.5599513520529	5.0051
-0.0201730220045657	1.58466083152305	5.0101
-0.0201730220045657	1.58466083152305	5.0151
-0.00525533947500458	1.60938815235505	5.0201
-0.00525533947500458	1.60938815235505	5.0251
0.00989578242446051	1.63415045321198	5.0301
0.00989578242446051	1.63415045321198	5.0351
0.0252804277001994	1.65896451083618	5.0401
0.0252804277001994	1.65896451083618	5.0451
0.040898834391613	1.68384676046056	5.0501
0.040898834391613	1.68384676046056	5.0551
0.0567513916969186	1.70881331545302	5.0601
0.0567513916969186	1.70881331545302	5.0651
0.0728386371883844	1.73387998612366	5.0701
0.0728386371883844	1.73387998612366	5.0751
0.0891612543925748	1.75906229776777	5.0801
0.0891612543925748	1.75906229776777	5.0851
0.105720070222038	1.78437550794692	5.0901
0.105720070222038	1.78437550794692	5.0951
0.122516052774718	1.8098346229956	5.1001
0.122516052774718	1.8098346229956	5.1051
0.139550309108217	1.8354544138054	5.1101
0.139550309108217	1.8354544138054	5.1151
0.15682408323272	1.86124943086165	5.1201
0.15682408323272	1.86124943086165	5.1251
0.174338754209468	1.88723401857242	5.1301
0.174338754209468	1.88723401857242	5.1351
0.192095834310534	1.91342232883065	5.1401
0.192095834310534	1.91342232883065	5.1451
0.210096967311301	1.93982833394718	5.1501
0.210096967311301	1.93982833394718	5.1551
0.228343926954512	1.96646583881114	5.1601
0.228343926954512	1.96646583881114	5.1651
0.246838615487741	1.99334849238196	5.1701
0.246838615487741	1.99334849238196	5.1751
0.265583062192905	2.02048979847133	5.1801
0.265583062192905	2.02048979847133	5.1851
0.284579422194578	2.04790312585517	5.1901
0.284579422194578	2.04790312585517	5.1951
0.303829975190278	2.07560171764827	5.2001
0.303829975190278	2.07560171764827	5.2051
0.323337124436029	2.10359870000651	5.2101
0.323337124436029	2.10359870000651	5.2151
0.343103395555396	2.13190709013601	5.2201
0.343103395555396	2.13190709013601	5.2251
0.363131435742224	2.16053980356553	5.2301
0.363131435742224	2.16053980356553	5.2351
0.383424012717113	2.18950966072317	5.2401
0.383424012717113	2.18950966072317	5.2451
0.403984014038368	2.21882939280052	5.2501
0.403984014038368	2.21882939280052	5.2551
0.424814446204315	2.24851164683878	5.2601
0.424814446204315	2.24851164683878	5.2651
0.445918433986655	2.2785689901323	5.2701
0.445918433986655	2.2785689901323	5.2751
0.467299219737865	2.30901391379528	5.2801
0.467299219737865	2.30901391379528	5.2851
0.488960162730532	2.3398588356005	5.2901
0.488960162730532	2.3398588356005	5.2951
0.510904738605192	2.37111610199303	5.3001
0.510904738605192	2.37111610199303	5.3051
0.53313653864549	2.40279798931228	5.3101
0.53313653864549	2.40279798931228	5.3151
0.555659269372743	2.43491670409277	5.3201
0.555659269372743	2.43491670409277	5.3251
0.578476751858564	2.46748438257959	5.3301
0.578476751858564	2.46748438257959	5.3351
0.601592921196955	2.50051308928103	5.3401
0.601592921196955	2.50051308928103	5.3451
0.62501182596459	2.53401481459867	5.3501
0.62501182596459	2.53401481459867	5.3551
0.648737627624243	2.56800147148005	5.3601
0.648737627624243	2.56800147148005	5.3651
0.672774599827626	2.60248489107084	5.3701
0.672774599827626	2.60248489107084	5.3751
0.697127127914216	2.6374768172916	5.3801
0.697127127914216	2.6374768172916	5.3851
0.721799708159751	2.67298890032523	5.3901
0.721799708159751	2.67298890032523	5.3951
0.746796946986596	2.70903268894679	5.4001
0.746796946986596	2.70903268894679	5.4051
0.772123560206796	2.74561962168007	5.4101
0.772123560206796	2.74561962168007	5.4151
0.797784372178309	2.78276101662049	5.4201
0.797784372178309	2.78276101662049	5.4251
0.823784314695089	2.82046806001072	5.4301
0.823784314695089	2.82046806001072	5.4351
0.850128426054395	2.85875179339379	5.4401
0.850128426054395	2.85875179339379	5.4451
0.876821849751287	2.89762309930922	5.4501
0.876821849751287	2.89762309930922	5.4551
0.903869833255079	2.93709268543639	5.4601
0.903869833255079	2.93709268543639	5.4651
0.931277726383908	2.97717106714222	5.4701
0.931277726383908	2.97717106714222	5.4751
0.959050979793002	3.01786854833445	5.4801
0.959050979793002	3.01786854833445	5.4851
0.987195143070452	3.05919520045864	5.4901
0.987195143070452	3.05919520045864	5.4951
1.01571586277353	3.10116083968412	5.5001
1.01571586277353	3.10116083968412	5.5051
1.04461888015288	3.14377500199631	5.5101
1.04461888015288	3.14377500199631	5.5151
1.07391002857178	3.18704691621321	5.5201
1.07391002857178	3.18704691621321	5.5251
1.10359523091834	3.23098547477497	5.5301
1.10359523091834	3.23098547477497	5.5351
1.13368049641529	3.27559920210245	5.5401
1.13368049641529	3.27559920210245	5.5451
1.16417191727964	3.3208962205114	5.5501
1.16417191727964	3.3208962205114	5.5551
1.19507566507165	3.36688421341107	5.5601
1.19507566507165	3.36688421341107	5.5651
1.22639798652062	3.41357038567772	5.5701
1.22639798652062	3.41357038567772	5.5751
1.25814519916361	3.46096142109286	5.5801
1.25814519916361	3.46096142109286	5.5851
1.29032368631084	3.50906343652297	5.5901
1.29032368631084	3.50906343652297	5.5951
1.32293989162919	3.55788193277806	5.6001
1.32293989162919	3.55788193277806	5.6051
1.35600031336342	3.60742174186505	5.6101
1.35600031336342	3.60742174186505	5.6151
1.38951149776711	3.65768697048977	5.6201
1.38951149776711	3.65768697048977	5.6251
1.42348003210789	3.7086809393699	5.6301
1.42348003210789	3.7086809393699	5.6351
1.45791253695244	3.7604061184364	5.6401
1.45791253695244	3.7604061184364	5.6451
1.49281565783462	3.81286405734937	5.6501
1.49281565783462	3.81286405734937	5.6551
1.52819605610806	3.86605531116125	5.6601
1.52819605610806	3.86605531116125	5.6651
1.56406039906591	3.91997936085037	5.6701
1.56406039906591	3.91997936085037	5.6751
1.60041534922053	3.97463452834861	5.6801
1.60041534922053	3.97463452834861	5.6851
1.63726755263963	4.03001788570921	5.6901
1.63726755263963	4.03001788570921	5.6951
1.67462362630963	4.08612515807189	5.7001
1.67462362630963	4.08612515807189	5.7051
1.71249014450929	4.14295062003727	5.7101
1.71249014450929	4.14295062003727	5.7151
1.75087362400036	4.20048698500484	5.7201
1.75087362400036	4.20048698500484	5.7251
1.78978050811632	4.25872528706317	5.7301
1.78978050811632	4.25872528706317	5.7351
1.82921714949051	4.31765475495506	5.7401
1.82921714949051	4.31765475495506	5.7451
1.86918979149292	4.37726267767324	5.7501
1.86918979149292	4.37726267767324	5.7551
1.90970454822261	4.4375342610734	5.7601
1.90970454822261	4.4375342610734	5.7651
1.95076738288794	4.49845247512471	5.7701
1.95076738288794	4.49845247512471	5.7751
1.99238408465386	4.55999789108385	5.7801
1.99238408465386	4.55999789108385	5.7851
2.03456024367363	4.62214850811881	5.7901
2.03456024367363	4.62214850811881	5.7951
2.07730122427483	4.68487956878307	5.8001
2.07730122427483	4.68487956878307	5.8051
2.12061213620731	4.74816336261738	5.8101
2.12061213620731	4.74816336261738	5.8151
2.16449780372468	4.81196901736086	5.8201
2.16449780372468	4.81196901736086	5.8251
2.20896273254619	4.87626227704158	5.8301
2.20896273254619	4.87626227704158	5.8351
2.25401107438377	4.94100526635602	5.8401
2.25401107438377	4.94100526635602	5.8451
2.29964658899392	5.00615624061484	5.8501
2.29964658899392	5.00615624061484	5.8551
2.34587260361192	5.07166932052695	5.8601
2.34587260361192	5.07166932052695	5.8651
2.39269196955729	5.13749421135074	5.8701
2.39269196955729	5.13749421135074	5.8751
2.44010701595097	5.20357590554739	5.8801
2.44010701595097	5.20357590554739	5.8851
2.48811950023981	5.26985436838245	5.8901
2.48811950023981	5.26985436838245	5.8951
2.53673055553911	5.33626420594986	5.9001
2.53673055553911	5.33626420594986	5.9051
2.58594063443223	5.40273431491104	5.9101
2.58594063443223	5.40273431491104	5.9151
2.63574944924745	5.46918751347603	5.9201
2.63574944924745	5.46918751347603	5.9251
2.68615590840038	5.53554015325679	5.9301
2.68615590840038	5.53554015325679	5.9351
2.73715804891234	5.60170171149853	5.9401
2.73715804891234	5.60170171149853	5.9451
2.78875296457169	5.66757436345549	5.9501
2.78875296457169	5.66757436345549	5.9551
2.84093672989569	5.73305253474328	5.9601
2.84093672989569	5.73305253474328	5.9651
2.8937043194598	5.79802243359719	5.9701
2.8937043194598	5.79802243359719	5.9751
2.94704952245118	5.86236156321553	5.9801
2.94704952245118	5.86236156321553	5.9851
3.00096485246647	5.92593821441635	5.9901
3.00096485246647	5.92593821441635	5.9951
3.05544145202797	5.9886109391091	6.0001
3.05544145202797	5.9886109391091	6.0051
3.11046899194135	6.0502280053748	6.0101
3.11046899194135	6.0502280053748	6.0151
3.16603556522865	6.11062683505495	6.0201
3.16603556522865	6.11062683505495	6.0251
3.22212757541494	6.1696334252414	6.0301
3.22212757541494	6.1696334252414	6.0351
3.27872961918134	6.22706175524506	6.0401
3.27872961918134	6.22706175524506	6.0451
3.33582436314241	6.28271318105127	6.0501
3.33582436314241	6.28271318105127	6.0551
3.39339241471876	6.33637581971541	6.0601
3.39339241471876	6.33637581971541	6.0651
3.45141218698935	6.38782392656779	6.0701
3.45141218698935	6.38782392656779	6.0751
3.50985975764144	6.43681726862009	6.0801
3.50985975764144	6.43681726862009	6.0851
3.56870872169734	6.48310049824535	6.0901
3.56870872169734	6.48310049824535	6.0951
3.62793003847406	6.52640253151845	6.1001
3.62793003847406	6.52640253151845	6.1051
3.68749187255638	6.56643593667383	6.1101
3.68749187255638	6.56643593667383	6.1151
3.74735942900265	6.60289633861043	6.1201
3.74735942900265	6.60289633861043	6.1251
3.80749478320639	6.63546184614861	6.1301
3.80749478320639	6.63546184614861	6.1351
3.86785670537823	6.66379251001024	6.1401
3.86785670537823	6.66379251001024	6.1451
3.92840048027411	6.68752981933532	6.1501
3.92840048027411	6.68752981933532	6.1551
3.98907772244334	6.70629624760121	6.1601
3.98907772244334	6.70629624760121	6.1651
4.04983618772465	6.71969485704371	6.1701
4.04983618772465	6.71969485704371	6.1751
4.11061958166189	6.72730897437117	6.1801
4.11061958166189	6.72730897437117	6.1851
4.17136736538842	6.72870195019051	6.1901
4.17136736538842	6.72870195019051	6.1951
4.2320145602145	6.72341701647854	6.2001
4.2320145602145	6.72341701647854	6.2051
4.29249155185121	6.7109772566853	6.2101
4.29249155185121	6.7109772566853	6.2151
4.35272389557455	6.69088570617359	6.2201
4.35272389557455	6.69088570617359	6.2251
4.41263212362464	6.66262559983971	6.2301
4.41263212362464	6.66262559983971	6.2351
4.47213155661037	6.62566078657267	6.2401
4.47213155661037	6.62566078657267	6.2451
4.53113212051179	6.57943633057811	6.2501
4.53113212051179	6.57943633057811	6.2551
4.58953817158227	6.52337932125489	6.2601
4.58953817158227	6.52337932125489	6.2651
4.64724833101343	6.45689991399797	6.2701
4.64724833101343	6.45689991399797	6.2751
4.70415533208862	6.37939262548827	6.2801
4.70415533208862	6.37939262548827	6.2851
4.76014588248323	6.29023790759356	6.2901
4.76014588248323	6.29023790759356	6.2951
4.81510054453264	6.18880402447479	6.3001
4.81510054453264	6.18880402447479	6.3051
4.86889363691778	6.07444925769676	6.3101
4.86889363691778	6.07444925769676	6.3151
4.92139316088412	5.94652446394063	6.3201
4.92139316088412	5.94652446394063	6.3251
4.97246075505026	5.8043760089182	6.3301
4.97246075505026	5.8043760089182	6.3351
5.02195168258768	5.64734910014345	6.3401
5.02195168258768	5.64734910014345	6.3451
5.06971485498541	5.47479153887854	6.3501
5.06971485498541	5.47479153887854	6.3551
5.11559289683796	5.28605790889375	6.3601
5.11559289683796	5.28605790889375	6.3651
5.15942225637867	5.08051421576247	6.3701
5.15942225637867	5.08051421576247	6.3751
5.20103336642087	4.85754298551676	6.3801
5.20103336642087	4.85754298551676	6.3851
5.24025086078376	4.61654882523795	6.3901
5.24025086078376	4.61654882523795	6.3951
5.27689385108223	4.35696444010205	6.4001
5.27689385108223	4.35696444010205	6.4051
5.31077626919224	4.07825709214536	6.4101
5.31077626919224	4.07825709214536	6.4151
5.3417072802027	3.77993547372075	6.4201
5.3417072802027	3.77993547372075	6.4251
5.36949177098903	3.46155695526397	6.4301
5.36949177098903	3.46155695526397	6.4351
5.39393091911952	3.12273514870799	6.4401
5.39393091911952	3.12273514870799	6.4451
5.41482284660633	2.76314770842562	6.4501
5.41482284660633	2.76314770842562	6.4551
5.43196336262578	2.38254426621461	6.4601
5.43196336262578	2.38254426621461	6.4651
5.44514679871916	1.98075436695972	6.4701
5.44514679871916	1.98075436695972	6.4751
5.45416693999292	1.55769523630016	6.4801
5.45416693999292	1.55769523630016	6.4851
5.45881805324631	1.11337916752315	6.4901
5.45881805324631	1.11337916752315	6.4951
5.45889601537452	0.647920263488575	6.5001
5.45889601537452	0.647920263488575	6.5051
5.45419954006256	0.161540206093477	6.5101
5.45419954006256	0.161540206093477	6.5151
5.44453150312152	-0.345427348032076	6.5201
5.44453150312152	-0.345427348032076	6.5251
5.42970036408074	-0.87253423405697	6.5301
5.42970036408074	-0.87253423405697	6.5351
5.40952167857652	-1.41921768855084	6.5401
5.40952167857652	-1.41921768855084	6.5451
5.38381969755423	-1.98480338241151	6.5501
5.38381969755423	-1.98480338241151	6.5551
5.35242904368596	-2.56851232815	6.5601
5.35242904368596	-2.56851232815	6.5651
5.31519645620083	-3.16947242610643	6.5701
5.31519645620083	-3.16947242610643	6.5751
5.27198259053469	-3.78673528138633	6.5801
5.27198259053469	-3.78673528138633	6.5851
5.22266385944551	-4.41929849522433	6.5901
5.22266385944551	-4.41929849522433	6.5951
5.16713429687637	-5.06613267050567	6.6001
5.16713429687637	-5.06613267050567	6.6051
5.10530742610172	-5.7262104740199	6.6101
5.10530742610172	-5.7262104740199	6.6151
5.03711811057479	-6.39853173638277	6.6201
5.03711811057479	-6.39853173638277	6.6251
4.96252436522325	-7.08213315989749	6.6301
4.96252436522325	-7.08213315989749	6.6351
4.88150910533661	-7.7760634935826	6.6401
4.88150910533661	-7.7760634935826	6.6451
4.79408181132364	-8.47929605329145	6.6501
4.79408181132364	-8.47929605329145	6.6551
4.70028008842181	-9.19054423238537	6.6601
4.70028008842181	-9.19054423238537	6.6651
4.60017110168107	-9.90795124028926	6.6701
4.60017110168107	-9.90795124028926	6.6751
4.49385286718749	-10.6286568896742	6.6801
4.49385286718749	-10.6286568896742	6.6851
4.38145537786447	-11.3483137771247	6.6901
4.38145537786447	-11.3483137771247	6.6951
4.26314153817508	-12.0607159501434	6.7001
4.26314153817508	-12.0607159501434	6.7051
4.13910787506852	-12.7578412480205	6.7101
4.13910787506852	-12.7578412480205	6.7151
4.00958499316983	-13.4302640212837	6.7201
4.00958499316983	-13.4302640212837	6.7251
3.87483771635834	-14.0684365123872	6.7301
3.87483771635834	-14.0684365123872	6.7351
3.73516489400764	-14.6637687471792	6.7401
3.73516489400764	-14.6637687471792	6.7451
3.59089880867208	-15.2097012191058	6.7501
3.59089880867208	-15.2097012191058	6.7551
3.44240416140644	-15.7020388937247	6.7601
3.44240416140644	-15.7020388937247	6.7651
3.29007661598087	-16.1386638566935	6.7701
3.29007661598087	-16.1386638566935	6.7751
3.13434091270191	-16.5188742301464	6.7801
3.13434091270191	-16.5188742301464	6.7851
2.97564858708059	-16.8426776768095	6.7901
2.97564858708059	-16.8426776768095	6.7951
2.81447534322614	-17.1102572420253	6.8001
2.81447534322614	-17.1102572420253	6.8051
2.65131813025905	-17.3216756217778	6.8101
2.65131813025905	-17.3216756217778	6.8151
2.48669196315815	-17.4767817291469	6.8201
2.48669196315815	-17.4767817291469	6.8251
2.32112651474318	-17.5752468906302	6.8301
2.32112651474318	-17.5752468906302	6.8351
2.15516250048651	-17.6166636499162	6.8401
2.15516250048651	-17.6166636499162	6.8451
1.98934787537928	-17.6006612096614	6.8501
1.98934787537928	-17.6006612096614	6.8551
1.82423386783167	-17.5270121925897	6.8601
1.82423386783167	-17.5270121925897	6.8651
1.66037088456529	-17.3957200563814	6.8701
1.66037088456529	-17.3957200563814	6.8751
1.49830432875468	-17.2070850188027	6.8801
1.49830432875468	-17.2070850188027	6.8851
1.33857038328186	-16.9617504335	6.8901
1.33857038328186	-16.9617504335	6.8951
1.18169181501492	-16.6607329748018	6.9001
1.18169181501492	-16.6607329748018	6.9051
1.02817385999092	-16.3054400238274	6.9101
1.02817385999092	-16.3054400238274	6.9151
0.878500248388753	-15.8976770927297	6.9201
0.878500248388753	-15.8976770927297	6.9251
0.733129426217597	-15.4396473972118	6.9301
0.733129426217597	-15.4396473972118	6.9351
0.592491026689796	-14.9339449884233	6.9401
0.592491026689796	-14.9339449884233	6.9451
0.456982638801474	-14.3835422591191	6.9501
0.456982638801474	-14.3835422591191	6.9551
0.326966915217384	-13.7917721600056	6.9601
0.326966915217384	-13.7917721600056	6.9651
0.202769055330161	-13.1623050985426	6.9701
0.202769055330161	-13.1623050985426	6.9751
0.0846746939847445	-12.4991202375381	6.9801
0.0846746939847445	-12.4991202375381	6.9851
-0.0270717798314259	-11.8064707677899	6.9901
-0.0270717798314259	-11.8064707677899	6.9951
-0.132268455291641	-11.0888427113485	7.0001
-0.132268455291641	-11.0888427113485	7.0051
-0.230756668858221	-10.35090693401	7.0101
-0.230756668858221	-10.35090693401	7.0151
-0.322421302396125	-9.59746432801298	7.0201
-0.322421302396125	-9.59746432801298	7.0251
-0.407190607240731	-8.83338456837037	7.0301
-0.407190607240731	-8.83338456837037	7.0351
-0.485035558692408	-8.06353943400991	7.0401
-0.485035558692408	-8.06353943400991	7.0451
-0.555968752245901	-7.29273236611812	7.0501
-0.555968752245901	-7.29273236611812	7.0551
-0.620042860695156	-6.52562662934174	7.0601
-0.620042860695156	-6.52562662934174	7.0651
-0.677348680840599	-5.76667503415817	7.0701
-0.677348680840599	-5.76667503415817	7.0751
-0.728012806277604	-5.02005455009058	7.0801
-0.728012806277604	-5.02005455009058	7.0851
-0.772194971135299	-4.28960918060555	7.0901
-0.772194971135299	-4.28960918060555	7.0951
-0.810085115824546	-3.57880411823935	7.1001
-0.810085115824546	-3.57880411823935	7.1051
-0.841900230413838	-2.89069345470384	7.1101
-0.841900230413838	-2.89069345470384	7.1151
-0.867881033151374	-2.22790266403957	7.1201
-0.867881033151374	-2.22790266403957	7.1251
-0.888288541053437	-1.59262585245231	7.1301
-0.888288541053437	-1.59262585245231	7.1351
-0.903400587945057	-0.986636557679514	7.1401
-0.903400587945057	-0.986636557679514	7.1451
-0.913508341112827	-0.411309864979383	7.1501
-0.913508341112827	-0.411309864979383	7.1551
-0.918912864213362	0.132347075973889	7.1601
-0.918912864213362	0.132347075973889	7.1651
-0.919921770851308	0.643659327864892	7.1701
-0.919921770851308	0.643659327864892	7.1751
-0.916846009041626	1.12224631195385	7.1801
-0.916846009041626	1.12224631195385	7.1851
-0.909996814614813	1.56798445723648	7.1901
-0.909996814614813	1.56798445723648	7.1951
-0.899682869268363	1.98097233343331	7.2001
-0.899682869268363	1.98097233343331	7.2051
-0.886207695640586	2.3614995163526	7.2101
-0.886207695640586	2.3614995163526	7.2151
-0.869867318555866	2.71001973477855	7.2201
-0.869867318555866	2.71001973477855	7.2251
-0.850948218005876	3.02712826671948	7.2301
-0.850948218005876	3.02712826671948	7.2351
-0.829725592035474	3.31354313576583	7.2401
-0.829725592035474	3.31354313576583	7.2451
-0.806461942421297	3.57008941493172	7.2501
-0.806461942421297	3.57008941493172	7.2551
-0.78140598699944	3.79768585955712	7.2601
-0.78140598699944	3.79768585955712	7.2651
-0.75479189448535	3.99733312718308	7.2701
-0.75479189448535	3.99733312718308	7.2751
-0.726838828889273	4.17010296032259	7.2801
-0.726838828889273	4.17010296032259	7.2851
-0.697750782630975	4.31712786758717	7.2901
-0.697750782630975	4.31712786758717	7.2951
-0.667716669925828	4.4395910072499	7.3001
-0.667716669925828	4.4395910072499	7.3051
-0.636910647329752	4.53871613058799	7.3101
-0.636910647329752	4.53871613058799	7.3151
-0.605492623341126	4.61575756661885	7.3201
-0.605492623341126	4.61575756661885	7.3251
-0.573608917967692	4.67199031859062	7.3301
-0.573608917967692	4.67199031859062	7.3351
-0.541393032344019	4.70870039628839	7.3401
-0.541393032344019	4.70870039628839	7.3451
-0.508966491001104	4.72717553136304	7.3501
-0.508966491001104	4.72717553136304	7.3551
-0.476439721118809	4.72869642161922	7.3601
-0.476439721118809	4.72869642161922	7.3651
-0.443912939644437	4.71452863234934	7.3701
-0.443912939644437	4.71452863234934	7.3751
-0.411477021318302	4.68591525453806	7.3801
-0.411477021318302	4.68591525453806	7.3851
-0.379214328751741	4.64407038719943	7.3901
-0.379214328751741	4.64407038719943	7.3951
-0.34719948881537	4.59017347835837	7.4001
-0.34719948881537	4.59017347835837	7.4051
-0.315500106458133	4.52536452929244	7.4101
-0.315500106458133	4.52536452929244	7.4151
-0.284177410067315	4.4507401414135	7.4201
-0.284177410067315	4.4507401414135	7.4251
-0.253286827394292	4.36735036530683	7.4301
-0.253286827394292	4.36735036530683	7.4351
-0.222878493899021	4.27619629706119	7.4401
-0.222878493899021	4.27619629706119	7.4451
-0.192997696402109	4.17822835779125	7.4501
-0.192997696402109	4.17822835779125	7.4551
-0.163685251255305	4.07434518731966	7.4601
-0.163685251255305	4.07434518731966	7.4651
-0.134977766525074	3.96539308173289	7.4701
-0.134977766525074	3.96539308173289	7.4751
-0.10690737189229	3.85216590598183	7.4801
-0.10690737189229	3.85216590598183	7.4851
-0.0794983106168229	3.73540541627207	7.4901
-0.0794983106168229	3.73540541627207	7.4951
-0.0527486126120004	3.61580193176269	7.5001
-0.0527486126120004	3.61580193176269	7.5051
-0.0265849773658007	3.49399530077068	7.5101
-0.0265849773658007	3.49399530077068	7.5151
-0.00130529563301701	3.37057611269012	7.5201
-0.00130529563301701	3.37057611269012	7.5251
0.0215530665925747	3.24608711268809	7.5301
0.0215530665925747	3.24608711268809	7.5351
0.0468114499718077	3.12102478186743	7.5401
0.0468114499718077	3.12102478186743	7.5451
0.0700688313098869	2.99584105121261	7.5501
0.0700688313098869	2.99584105121261	7.5551
0.0921716005643482	2.87094512127659	7.5601
0.0921716005643482	2.87094512127659	7.5651
0.113422729208056	2.74670536489447	7.5701
0.113422729208056	2.74670536489447	7.5751
0.13388946125726	2.62345129217529	7.5801
0.13388946125726	2.62345129217529	7.5851
0.153581227432349	2.50147556059894	7.5901
0.153581227432349	2.50147556059894	7.5951
0.172495271459913	2.38103601470851	7.6001
0.172495271459913	2.38103601470851	7.6051
0.190627228164941	2.26235774165722	7.6101
0.190627228164941	2.26235774165722	7.6151
0.207973810337254	2.14563512984734	7.6201
0.207973810337254	2.14563512984734	7.6251
0.224533628160658	2.03103391889188	7.6301
0.224533628160658	2.03103391889188	7.6351
0.240307440190783	1.9186932296823	7.6401
0.240307440190783	1.9186932296823	7.6451
0.255298155069102	1.80872756385556	7.6501
0.255298155069102	1.80872756385556	7.6551
0.26951069746096	1.70122876249417	7.6601
0.26951069746096	1.70122876249417	7.6651
0.282951799386839	1.59626791435226	7.6701
0.282951799386839	1.59626791435226	7.6751
0.295629758127037	1.49389720458173	7.6801
0.295629758127037	1.49389720458173	7.6851
0.307554188573521	1.39415169563877	7.6901
0.307554188573521	1.39415169563877	7.6951
0.318735788255623	1.29705103292568	7.7001
0.318735788255623	1.29705103292568	7.7051
0.329186125223253	1.20260106876563	7.7101
0.329186125223253	1.20260106876563	7.7151
0.338917453786358	1.11079539944853	7.7201
0.338917453786358	1.11079539944853	7.7251
0.34794255824562	1.02161681121794	7.7301
0.34794255824562	1.02161681121794	7.7351
0.35627462329208	0.935038632419565	7.7401
0.35627462329208	0.935038632419565	7.7451
0.363927127469948	0.851025990233445	7.7501
0.363927127469948	0.851025990233445	7.7551
0.370913756093383	0.769536971615644	7.7601
0.370913756093383	0.769536971615644	7.7651
0.377248329674225	0.690523689277613	7.7701
0.377248329674225	0.690523689277613	7.7751
0.382944744533797	0.613933254544484	7.7801
0.382944744533797	0.613933254544484	7.7851
0.38801692272586	0.539708659840983	7.7901
0.38801692272586	0.539708659840983	7.7951
0.392478768760048	0.46778957434955	7.8001
0.392478768760048	0.46778957434955	7.8051
0.396344131730202	0.398113057022464	7.8101
0.396344131730202	0.398113057022464	7.8151
0.39962677125993	0.330614191587353	7.8201
0.39962677125993	0.330614191587353	7.8251
0.402340326594339	0.265226648578618	7.8301
0.402340326594339	0.265226648578618	7.8351
0.404498288419983	0.201883179490086	7.8401
0.404498288419983	0.201883179490086	7.8451
0.406113972885347	0.14051604849751	7.8501
0.406113972885347	0.14051604849751	7.8551
0.407200497855792	0.0810574068231068	7.8601
0.407200497855792	0.0810574068231068	7.8651
0.407770761278104	0.0234396150869566	7.8701
0.407770761278104	0.0234396150869566	7.8751
0.407837421766439	-0.0324044815014661	7.8801
0.407837421766439	-0.0324044815014661	7.8851
0.407412881024799	-0.0865413202840091	7.8901
0.407412881024799	-0.0865413202840091	7.8951
0.406509268540948	-0.13903642615859	7.9001
0.406509268540948	-0.13903642615859	7.9051
0.405138428341329	-0.189954250242866	7.9101
0.405138428341329	-0.189954250242866	7.9151
0.403311907516756	-0.239358038319303	7.9201
0.403311907516756	-0.239358038319303	7.9251
0.401040946887012	-0.287309725502692	7.9301
0.401040946887012	-0.287309725502692	7.9351
0.398336473231867	-0.333869853823511	7.9401
0.398336473231867	-0.333869853823511	7.9451
0.395209093451839	-0.379097509864063	7.9501
0.395209093451839	-0.379097509864063	7.9551
0.391669089852637	-0.423050279685591	7.9601
0.391669089852637	-0.423050279685591	7.9651
0.387726417305395	-0.465784218757954	7.9701
0.387726417305395	-0.465784218757954	7.9751
0.383390701380661	-0.507353834692783	7.9801
0.383390701380661	-0.507353834692783	7.9851
0.37867123765091	-0.547812080969528	7.9901
0.37867123765091	-0.547812080969528	7.9951
0.373576992141931	-0.587210359911179	8.0001
0.373576992141931	-0.587210359911179	8.0051
0.368116602541839	-0.625598533517685	8.0101
0.368116602541839	-0.625598533517685	8.0151
0.362298380294134	-0.663024940844618	8.0201
0.362298380294134	-0.663024940844618	8.0251
0.356130313336679	-0.699536420811049	8.0301
0.356130313336679	-0.699536420811049	8.0351
0.349620069430537	-0.735178339447652	8.0401
0.349620069430537	-0.735178339447652	8.0451
0.342775000018889	-0.769994620782559	8.0501
0.342775000018889	-0.769994620782559	8.0551
0.335602144578389	-0.804027780610991	8.0601
0.335602144578389	-0.804027780610991	8.0651
0.328108235197078	-0.837318962525497	8.0701
0.328108235197078	-0.837318962525497	8.0751
0.320299701631118	-0.869907975631329	8.0801
0.320299701631118	-0.869907975631329	8.0851
0.312182676516179	-0.901833333609789	8.0901
0.312182676516179	-0.901833333609789	8.0951
0.303763000757485	-0.9331322945937	8.1001
0.303763000757485	-0.9331322945937	8.1051
0.29504622913159	-0.963840901567052	8.1101
0.29504622913159	-0.963840901567052	8.1151
0.286037636064235	-0.993994023108008	8.1201
0.286037636064235	-0.993994023108008	8.1251
0.276742221345144	-1.02362539409169	8.1301
0.276742221345144	-1.02362539409169	8.1351
0.26716471601558	-1.05276765622784	8.1401
0.26716471601558	-1.05276765622784	8.1451
0.257309588154532	-1.08145239829238	8.1501
0.257309588154532	-1.08145239829238	8.1551
0.247181048851616	-1.1097101958644	8.1601
0.247181048851616	-1.1097101958644	8.1651
0.236783057915149	-1.13757065049808	8.1701
0.236783057915149	-1.13757065049808	8.1751
0.226119329709623	-1.16506242818022	8.1801
0.226119329709623	-1.16506242818022	8.1851
0.215193338843611	-1.19221329711738	8.1901
0.215193338843611	-1.19221329711738	8.1951
0.204008325812654	-1.21905016462913	8.2001
0.204008325812654	-1.21905016462913	8.2051
0.192567302500094	-1.24559911322596	8.2101
0.192567302500094	-1.24559911322596	8.2151
0.180873057576213	-1.27188543585416	8.2201
0.180873057576213	-1.27188543585416	8.2251
0.168928161888291	-1.29793367012858	8.2301
0.168928161888291	-1.29793367012858	8.2351
0.15673497350899	-1.32376763171867	8.2401
0.15673497350899	-1.32376763171867	8.2451
0.144295642802333	-1.34941044676367	8.2501
0.144295642802333	-1.34941044676367	8.2551
0.131612117451125	-1.37488458333623	8.2601
0.131612117451125	-1.37488458333623	8.2651
0.11868614693725	-1.40021188198056	8.2701
0.11868614693725	-1.40021188198056	8.2751
0.105519287408489	-1.42541358529079	8.2801
0.105519287408489	-1.42541358529079	8.2851
0.0921129059149845	-1.45051036655359	8.2901
0.0921129059149845	-1.45051036655359	8.2951
0.078468184851858	-1.4755223574639	8.3001
0.078468184851858	-1.4755223574639	8.3051
0.0645861259161455	-1.50046917493961	8.3101
0.0645861259161455	-1.50046917493961	8.3151
0.0504675543243635	-1.52536994696516	8.3201
0.0504675543243635	-1.52536994696516	8.3251
0.0361131223431384	-1.55024333764101	8.3301
0.0361131223431384	-1.55024333764101	8.3351
0.0215233132210439	-1.57510757124852	8.3401
0.0215233132210439	-1.57510757124852	8.3451
0.00669844446728914	-1.59998045552319	8.3501
0.00669844446728914	-1.59998045552319	8.3551
-0.00836132867421912	-1.62487940403383	8.3601
-0.00836132867421912	-1.62487940403383	8.3651
-0.0236560099666553	-1.64982145772901	8.3701
-0.0236560099666553	-1.64982145772901	8.3751
-0.0391857592866123	-1.67482330568654	8.3801
-0.0391857592866123	-1.67482330568654	8.3851
-0.0549508895982874	-1.69990130502035	8.3901
-0.0549508895982874	-1.69990130502035	8.3951
-0.0709518642423397	-1.72507150000308	8.4001
-0.0709518642423397	-1.72507150000308	8.4051
-0.0871892942795726	-1.75034964043102	8.4101
-0.0871892942795726	-1.75034964043102	8.4151
-0.103663936013599	-1.77575119916549	8.4201
-0.103663936013599	-1.77575119916549	8.4251
-0.120376688669065	-1.80129138898089	8.4301
-0.120376688669065	-1.80129138898089	8.4351
-0.137328592132092	-1.82698517861546	8.4401
-0.137328592132092	-1.82698517861546	8.4451
-0.154520824865203	-1.85284730811752	8.4501
-0.154520824865203	-1.85284730811752	8.4551
-0.171954701940593	-1.8788923034515	8.4601
-0.171954701940593	-1.8788923034515	8.4651
-0.189631673166305	-1.90513449037103	8.4701
-0.189631673166305	-1.90513449037103	8.4751
-0.207553321363382	-1.93158800762831	8.4801
-0.207553321363382	-1.93158800762831	8.4851
-0.225721360695582	-1.95826681941214	8.4901
-0.225721360695582	-1.95826681941214	8.4951
-0.244137635175344	-1.98518472712598	8.5001
-0.244137635175344	-1.98518472712598	8.5051
-0.2628041172196	-2.01235538046933	8.5101
-0.2628041172196	-2.01235538046933	8.5151
-0.281722906291443	-2.03979228777767	8.5201
-0.281722906291443	-2.03979228777767	8.5251
-0.300896227709984	-2.06750882572654	8.5301
-0.300896227709984	-2.06750882572654	8.5351
-0.320326431398826	-2.09551824826582	8.5401
-0.320326431398826	-2.09551824826582	8.5451
-0.340015990904961	-2.12383369491694	8.5501
-0.340015990904961	-2.12383369491694	8.5551
-0.359967502306324	-2.15246819831475	8.5601
-0.359967502306324	-2.15246819831475	8.5651
-0.380183683366273	-2.18143469104258	8.5701
-0.380183683366273	-2.18143469104258	8.5751
-0.40066737255446	-2.21074601175825	8.5801
-0.40066737255446	-2.21074601175825	8.5851
-0.421421528301039	-2.24041491057191	8.5901
-0.421421528301039	-2.24041491057191	8.5951
-0.442449228227915	-2.27045405366944	8.6001
-0.442449228227915	-2.27045405366944	8.6051
-0.463753668397357	-2.30087602718654	8.6101
-0.463753668397357	-2.30087602718654	8.6151
-0.485338162683418	-2.33169334030351	8.6201
-0.485338162683418	-2.33169334030351	8.6251
-0.507206142052644	-2.36291842750921	8.6301
-0.507206142052644	-2.36291842750921	8.6351
-0.529361154035506	-2.39456365008803	8.6401
-0.529361154035506	-2.39456365008803	8.6451
-0.551806862048469	-2.42664129673111	8.6501
-0.551806862048469	-2.42664129673111	8.6551
-0.57454704484832	-2.45916358328492	8.6601
-0.57454704484832	-2.45916358328492	8.6651
-0.597585595939681	-2.49214265158532	8.6701
-0.597585595939681	-2.49214265158532	8.6751
-0.620926522957343	-2.52559056738894	8.6801
-0.620926522957343	-2.52559056738894	8.6851
-0.644573947143575	-2.55951931727971	8.6901
-0.644573947143575	-2.55951931727971	8.6951
-0.668532102565401	-2.59394080464972	8.7001
-0.668532102565401	-2.59394080464972	8.7051
-0.692805335611419	-2.62886684453243	8.7101
-0.692805335611419	-2.62886684453243	8.7151
-0.717398104259796	-2.66430915741174	8.7201
-0.717398104259796	-2.66430915741174	8.7251
-0.742314977267208	-2.7002793618804	8.7301
-0.742314977267208	-2.7002793618804	8.7351
-0.76756063339738	-2.73678896606143	8.7401
-0.76756063339738	-2.73678896606143	8.7451
-0.793139860551969	-2.77384935780972	8.7501
-0.793139860551969	-2.77384935780972	8.7551
-0.819057554810033	-2.81147179361477	8.7601
-0.819057554810033	-2.81147179361477	8.7651
-0.845318719114179	-2.84966738607703	8.7701
-0.845318719114179	-2.84966738607703	8.7751
-0.871928462578997	-2.88844708999765	8.7801
-0.871928462578997	-2.88844708999765	8.7851
-0.898891998621171	-2.92782168686624	8.7901
-0.898891998621171	-2.92782168686624	8.7951
-0.926214643910866	-2.96780176783543	8.8001
-0.926214643910866	-2.96780176783543	8.8051
-0.953901816493971	-3.00839771493093	8.8101
-0.953901816493971	-3.00839771493093	8.8151
-0.981959034103504	-3.04961968052641	8.8201
-0.981959034103504	-3.04961968052641	8.8251
-1.01039191212009	-3.09147756491107	8.8301
-1.01039191212009	-3.09147756491107	8.8351
-1.03920616142538	-3.13398099188924	8.8401
-1.03920616142538	-3.13398099188924	8.8451
-1.06840758582503	-3.17713928225366	8.8501
-1.06840758582503	-3.17713928225366	8.8551
-1.09800207940002	-3.22096142510019	8.8601
-1.09800207940002	-3.22096142510019	8.8651
-1.12799562350425	-3.2654560466911	8.8701
-1.12799562350425	-3.2654560466911	8.8751
-1.15839428349745	-3.31063137695386	8.8801
-1.15839428349745	-3.31063137695386	8.8851
-1.1892042049242	-3.3564952132473	8.8901
-1.1892042049242	-3.3564952132473	8.8951
-1.22043160970082	-3.403054881395	8.9001
-1.22043160970082	-3.403054881395	8.9051
-1.25208279157365	-3.45031719369088	8.9101
-1.25208279157365	-3.45031719369088	8.9151
-1.28416411132252	-3.49828840386338	8.9201
-1.28416411132252	-3.49828840386338	8.9251
-1.31668199142562	-3.54697415861904	8.9301
-1.31668199142562	-3.54697415861904	8.9351
-1.34964291025667	-3.59637944565386	8.9401
-1.34964291025667	-3.59637944565386	8.9451
-1.38305339575351	-3.6465085379966	8.9501
-1.38305339575351	-3.6465085379966	8.9551
-1.41692001843019	-3.69736493418833	8.9601
-1.41692001843019	-3.69736493418833	8.9651
-1.45124938386089	-3.74895129437383	8.9701
-1.45124938386089	-3.74895129437383	8.9751
-1.48604812442661	-3.8012693718015	8.9801
-1.48604812442661	-3.8012693718015	8.9851
-1.52132289035533	-3.85431993954385	8.9901
-1.52132289035533	-3.85431993954385	8.9951
-1.55708033999538	-3.90810271208326	9.0001
-1.55708033999538	-3.90810271208326	9.0051
-1.59332712917605	-3.96261626152114	9.0101
-1.59332712917605	-3.96261626152114	9.0151
-1.63006989982707	-4.0178579279769	9.0201
-1.63006989982707	-4.0178579279769	9.0251
-1.66731526749939	-4.07382372385724	9.0301
-1.66731526749939	-4.07382372385724	9.0351
-1.70506980792195	-4.13050823167289	9.0401
-1.70506980792195	-4.13050823167289	9.0451
-1.74334004247805	-4.18790449474323	9.0501
-1.74334004247805	-4.18790449474323	9.0551
-1.78213242242246	-4.24600390077503	9.0601
-1.78213242242246	-4.24600390077503	9.0651
-1.82145331198977	-4.30479605740924	9.0701
-1.82145331198977	-4.30479605740924	9.0751
-1.86130897002658	-4.36426865964175	9.0801
-1.86130897002658	-4.36426865964175	9.0851
-1.90170553026819	-4.42440734824938	9.0901
-1.90170553026819	-4.42440734824938	9.0951
-1.94264898011362	-4.48519555910552	9.1001
-1.94264898011362	-4.48519555910552	9.1051
-1.98414513770977	-4.54661436235382	9.1101
-1.98414513770977	-4.54661436235382	9.1151
-2.0261996274022	-4.6086422913636	9.1201
-2.0261996274022	-4.6086422913636	9.1251
-2.0688178532837	-4.67125516048262	9.1301
-2.0688178532837	-4.67125516048262	9.1351
-2.11200497081483	-4.73442587113042	9.1401
-2.11200497081483	-4.73442587113042	9.1451
-2.15576585639519	-4.79812420564559	9.1501
-2.15576585639519	-4.79812420564559	9.1551
-2.20010507473393	-4.86231660813895	9.1601
-2.20010507473393	-4.86231660813895	9.1651
-2.24502684388223	-4.92696595172068	9.1701
-2.24502684388223	-4.92696595172068	9.1751
-2.29053499775923	-4.99203129151991	9.1801
-2.29053499775923	-4.99203129151991	9.1851
-2.33663294620746	-5.0574676026262	9.1901
-2.33663294620746	-5.0574676026262	9.1951
-2.38332363211048	-5.12322550257812	9.2001
-2.38332363211048	-5.12322550257812	9.2051
-2.43060948572789	-5.1892509574363	9.2101
-2.43060948572789	-5.1892509574363	9.2151
-2.47849237590138	-5.2554849710596	9.2201
-2.47849237590138	-5.2554849710596	9.2251
-2.526973558019	-5.32186325677424	9.2301
-2.526973558019	-5.32186325677424	9.2351
-2.57605361858233	-5.38831589092682	9.2401
-2.57605361858233	-5.38831589092682	9.2451
-2.62573241617864	-5.45476694801262	9.2501
-2.62573241617864	-5.45476694801262	9.2551
-2.67600901870752	-5.52113411632463	9.2601
-2.67600901870752	-5.52113411632463	9.2651
-2.72688163658349	-5.5873282945265	9.2701
-2.72688163658349	-5.5873282945265	9.2751
-2.77834755192827	-5.65325316813967	9.2801
-2.77834755192827	-5.65325316813967	9.2851
-2.83040304331352	-5.71880476614904	9.2901
-2.83040304331352	-5.71880476614904	9.2951
-2.88304330610784	-5.78387099756436	9.3001
-2.88304330610784	-5.78387099756436	9.3051
-2.93626236797768	-5.84833116795394	9.3101
-2.93626236797768	-5.84833116795394	9.3151
-2.99005299975854	-5.91205547627351	9.3201
-2.99005299975854	-5.91205547627351	9.3251
-3.04440662097537	-5.97490449246048	9.3301
-3.04440662097537	-5.97490449246048	9.3351
-3.09931320034906	-6.03672861645343	9.3401
-3.09931320034906	-6.03672861645343	9.3451
-3.15476115083071	-6.09736751944304	9.3501
-3.15476115083071	-6.09736751944304	9.3551
-3.21073721909277	-6.15664956891974	9.3601
-3.21073721909277	-6.15664956891974	9.3651
-3.26722636934112	-6.21439123872964	9.3701
-3.26722636934112	-6.21439123872964	9.3751
-3.32421166132493	-6.27039650622037	9.3801
-3.32421166132493	-6.27039650622037	9.3851
-3.38167412246207	-6.32445623890168	9.3901
-3.38167412246207	-6.32445623890168	9.3951
-3.43959261397579	-6.37634757323537	9.4001
-3.43959261397579	-6.37634757323537	9.4051
-3.49794369099213	-6.42583328898464	9.4101
-3.49794369099213	-6.42583328898464	9.4151
-3.55670145671589	-6.47266118292008	9.4201
-3.55670145671589	-6.47266118292008	9.4251
-3.61583741049213	-6.51656344636002	9.4301
-3.61583741049213	-6.51656344636002	9.4351
-3.67532029002171	-6.55725605161732	9.4401
-3.67532029002171	-6.55725605161732	9.4451
-3.73511590800373	-6.59443815330531	9.4501
-3.73511590800373	-6.59443815330531	9.4551
-3.79518698279986	-6.62779151102902	9.4601
-3.79518698279986	-6.62779151102902	9.4651
-3.85549296431135	-6.65697994086954	9.4701
-3.85549296431135	-6.65697994086954	9.4751
-3.91598985457806	-6.68164880442673	9.4801
-3.91598985457806	-6.68164880442673	9.4851
-3.97663002404673	-6.70142454407694	9.4901
-3.97663002404673	-6.70142454407694	9.4951
-4.0373620238958	-6.71591427563258	9.5001
-4.0373620238958	-6.71591427563258	9.5051
-4.09813039497909	-6.7247054492269	9.5101
-4.09813039497909	-6.7247054492269	9.5151
-4.15887547441679	-6.7273655913713	9.5201
-4.15887547441679	-6.7273655913713	9.5251
-4.21953320043592	-6.72344214200055	9.5301
-4.21953320043592	-6.72344214200055	9.5351
-4.28003491660017	-6.71246240137543	9.5401
-4.28003491660017	-6.71246240137543	9.5451
-4.34030717692008	-6.6939336032782	9.5501
-4.34030717692008	-6.6939336032782	9.5551
-4.40027155276558	-6.66734313211623	9.5601
-4.40027155276558	-6.66734313211623	9.5651
-4.45984444344596	-6.63215890247971	9.5701
-4.45984444344596	-6.63215890247971	9.5751
-4.51893689210004	-6.58782992172285	9.5801
-4.51893689210004	-6.58782992172285	9.5851
-4.57745440900108	-6.53378705630374	9.5901
-4.57745440900108	-6.53378705630374	9.5951
-4.63529680413151	-6.46944402444896	9.6001
-4.63529680413151	-6.46944402444896	9.6051
-4.6923580318157	-6.39419863843697	9.6101
-4.6923580318157	-6.39419863843697	9.6151
-4.74852604992008	-6.30743432038951	9.6201
-4.74852604992008	-6.30743432038951	9.6251
-4.80368269634336	-6.20852191616197	9.6301
-4.80368269634336	-6.20852191616197	9.6351
-4.85770358629452	-6.09682183212696	9.6401
-4.85770358629452	-6.09682183212696	9.6451
-4.91045803340571	-5.97168651935433	9.6501
-4.91045803340571	-5.97168651935433	9.6551
-4.96180899865685	-5.83246332915203	9.6601
-4.96180899865685	-5.83246332915203	9.6651
-5.01161307074298	-5.67849776290487	9.6701
-5.01161307074298	-5.67849776290487	9.6751
-5.05972048233109	-5.50913713662738	9.6801
-5.05972048233109	-5.50913713662738	9.6851
-5.10597516628463	-5.32373467907164	9.6901
-5.10597516628463	-5.32373467907164	9.6951
-5.15021485667754	-5.1216540773683	9.7001
-5.15021485667754	-5.1216540773683	9.7051
-5.19227123929231	-4.90227448057892	9.7101
-5.19227123929231	-4.90227448057892	9.7151
-5.23197015647235	-4.66499596458102	9.7201
-5.23197015647235	-4.66499596458102	9.7251
-5.26913187140265	-4.40924545508905	9.7301
-5.26913187140265	-4.40924545508905	9.7351
-5.3035713968888	-4.13448309548641	9.7401
-5.3035713968888	-4.13448309548641	9.7451
-5.33509889371156	-3.84020903570148	9.7501
-5.33509889371156	-3.84020903570148	9.7551
-5.36352014342715	-3.52597060402731	9.7601
-5.36352014342715	-3.52597060402731	9.7651
-5.38863710065078	-3.19136980764695	9.7701
-5.38863710065078	-3.19136980764695	9.7751
-5.41024852916255	-2.83607108770737	9.7801
-5.41024852916255	-2.83607108770737	9.7851
-5.42815072609556	-2.45980923094203	9.7901
-5.42815072609556	-2.45980923094203	9.7951
-5.44213833820031	-2.06239731116661	9.8001
-5.44213833820031	-2.06239731116661	9.8051
-5.4520052727401	-1.64373449936627	9.8101
-5.4520052727401	-1.64373449936627	9.8151
-5.45754570606965	-1.20381353955737	9.8201
-5.45754570606965	-1.20381353955737	9.8251
-5.45855519075397	-0.742727637218266	9.8301
-5.45855519075397	-0.742727637218266	9.8351
-5.45483186227563	-0.260676446517525	9.8401
-5.45483186227563	-0.260676446517525	9.8451
-5.44617774404555	0.24202922849273	9.8501
-5.44617774404555	0.24202922849273	9.8551
-5.43240014878647	0.764964489090374	9.8601
-5.43240014878647	0.764964489090374	9.8651
-5.41331317290944	1.30758971431374	9.8701
-5.41331317290944	1.30758971431374	9.8751
-5.3887392771451	1.86925291112765	9.8801
-5.3887392771451	1.86925291112765	9.8851
-5.3585109478007	2.4491957820355	9.8901
-5.3585109478007	2.4491957820355	9.8951
-5.32247242728817	3.04656427745165	9.9001
-5.32247242728817	3.04656427745165	9.9051
-5.28048150327729	3.66042430836751	9.9101
-5.28048150327729	3.66042430836751	9.9151
-5.2324113411874	4.28978293990453	9.9201
-5.2324113411874	4.28978293990453	9.9251
-5.17815234394333	4.93361455602341	9.9301
-5.17815234394333	4.93361455602341	9.9351
-5.11761401992204	5.59088981549302	9.9401
-5.11761401992204	5.59088981549302	9.9451
-5.05072683780547	6.26060220198353	9.9501
-5.05072683780547	6.26060220198353	9.9551
-4.97744404668482	6.94178201621881	9.9601
-4.97744404668482	6.94178201621881	9.9651
-4.89774343836075	7.63348039849661	9.9701
-4.89774343836075	7.63348039849661	9.9751
-4.81162902988341	8.33469706439872	9.9801
-4.81162902988341	8.33469706439872	9.9851
-4.71913264509374	9.04421813405328	9.9901
-4.71913264509374	9.04421813405328	9.9951


==> Fig_Data/Fig2_1.txt <==
0.9994	0.9995	2.0002	1.9999	67.4480652536862	43.9757087087464	0.0001	0.9988	0.999	2.00039999	1.99979999	50.857982665557	30.1416629872793	0.9982	0.9985	2.000599969999	1.999699970002	68.4623642027856	44.8159817524967
0.697120750266555	0.69401110274665	2.19534919969156	1.90440549240069	37.867839156869	22.2247878233286	0.1001	0.661636594651493	0.66237897265564	2.19553872210101	1.90429646633465	38.4903338493513	22.6532066185665	0.697649771248435	0.69451689049733	2.19572823360785	1.90418743221898	37.8096949986127	22.1645527832464
0.794997403946369	0.639811718120828	2.38132405359429	1.81592559489373	25.5016591751766	13.5912186239307	0.2001	0.724292134042389	0.576255355668377	2.38150230235233	1.81580944742335	25.0589143880919	14.1748808311998	0.7969833546136	0.641544586063509	2.38168053949563	1.81569329374283	25.5152060194522	13.5592065048311
1.11648801699835	0.716056820661062	2.55867905093709	1.73153205661188	17.1652607274398	8.43333586452739	0.3001	1.01017600227326	0.63129968194915	2.5588454038853	1.73141056982273	13.5787615726226	7.7314142496345	1.1200617102956	0.718560944431165	2.55901174468482	1.73128907854698	17.5327710748068	8.51857831123295
1.55448937015225	0.853831709655443	2.72768095119548	1.64840715181169	10.04199847058	4.17820093993934	0.4001	1.38215800026268	0.744645742225615	2.72783495849404	1.64828198898026	2.1038220803186	1.93570306255029	1.56349158191886	0.857929112198629	2.7279889532763	1.64815682326438	11.6069885318699	4.58616185186911
2.02401880845318	1.00411766358979	2.88832230404502	1.56389224133889	1.50512837625545	0.243023724715925	0.5001	1.72305297698994	0.854832176834309	2.8884636760527	1.56376494242234	-4.83670537562103	-1.65509603063762	2.05414300907049	1.01358684956317	2.88860503533047	1.56363764209847	6.57097451935637	1.20882515606308
2.43435754091642	1.12700931972612	3.04033956990203	1.47553116966643	-10.766233972183	-3.26620858224063	0.6001	1.96939217515638	0.927933336236292	3.04046816468613	1.47540314839426	-3.35135443609917	-2.37919942901071	2.53441849338326	1.15008045411148	3.04059674666807	1.47527512706474	1.82266499174016	-1.98464767111374
2.68423937306813	1.19301060206348	3.18323531136545	1.38110824402348	-9.60151642104697	-4.67508796208304	0.7001	2.13477374815478	0.959745580852926	3.18335112199574	1.38098078646621	-0.39483694937608	-2.20181685428336	2.95522168440842	1.23801255687687	3.18346691988026	1.38085333007364	-3.10770045288056	-5.3927657379731
2.79110702557238	1.19678393384161	3.31630390399553	1.27868061140395	-0.568274290347865	-3.5199853308817	0.8001	2.25196475233926	0.957305226118257	3.31640704576362	1.27855487589187	0.938008703479056	-2.10835866271736	3.270766509751	1.25096074173065	3.31651017495815	1.27842914263915	-9.20869889970966	-9.77201156791148
2.84520768159575	1.15661529988932	3.43866019984568	1.16660491705665	1.56475603037117	-2.24724035809341	0.9001	2.33901942449296	0.927047398716672	3.43875089753832	1.16648193532092	1.51852263599376	-2.19212343994871	3.44187169921502	1.16827412713179	3.43884158293276	1.16635895681359	1.1141584259125	-3.4885644778916
2.87778310107081	1.09074183430298	3.54927056883233	1.04355819394017	2.29375834530917	-1.87732746289744	1.0001	2.40486314801765	0.872990140411877	3.54934914417459	1.04343887334924	1.81352152691212	-2.36844477072158	3.54941896960237	1.04330690239495	3.54942770758476	1.04331955683283	4.33680141239448	-1.88942267785785
2.8993482006022	1.0073325864293	3.64698574116992	0.908552996126677	2.59255839159427	-2.01314525182694	1.1001	2.45475098643684	0.797609629706511	3.64705260054151	0.908438122892374	1.97511697453345	-2.55050224766595	3.647094392658	0.90831173401312	3.64711944842573	0.90832325445947	3.68463762834134	-2.50370913792943
2.91443600201725	0.908533357843521	3.73057487845331	0.76094684984465	2.73230187439388	-2.31913115814375	1.2001	2.49216180831892	0.702884631262154	3.7306305009688	0.760837093075261	2.06759529467931	-2.68457502420546	3.73069080036267	0.760732554284082	3.73068611250861	0.760727341719307	3.45806015755956	-2.80859278393646
2.92531841304622	0.794461370166472	3.79876031124079	0.600446153377664	2.8031983530753	-2.64886316325718	1.3001	2.5195713590005	0.590923968655991	3.79880523727253	0.600342069858825	2.11933833978308	-2.75753263778151	3.7988514201716	0.600240650350043	3.7988501528959	0.600237992255743	3.15178390790178	-3.10790045991072
2.93326370879886	0.66496546525842	3.85025239684031	0.427104711035657	2.84038064281306	-2.93262848954107	1.4001	2.53881095999369	0.464150471495482	3.85028721705091	0.427006750624386	2.14134457760115	-2.78256551896972	3.8503240193925	0.426911383631351	3.85032202746543	0.42690879652715	2.79389110502722	-3.38009137076941
2.93903535611687	0.52036787080122	3.88378397206191	0.24131713657151	2.85936761822247	-3.13645011687826	1.5001	2.55123673007982	0.325202645652783	3.8838093170022	0.241225648093718	2.13856028847572	-2.78064960381152	3.88383711042231	0.241136508667961	3.88383465279358	0.241134166230298	2.38623078745633	-3.62300349432866
2.94311796118843	0.361758405276376	3.89814390157137	0.0438074074508653	2.86760924300067	-3.25396796690629	1.6001	2.55782936434392	0.176744816036979	3.8981604318889	0.0437226449983501	2.11490534019076	-2.7713122594743	3.89817981950564	0.0436399778293866	3.89817695373015	0.0436378893690691	1.9353807666117	-3.83507005427219
2.94582957310334	0.190991803828542	3.89220925273971	-0.164387106944927	2.86870564556238	-3.30221950084162	1.7001	2.55925895915652	0.0212842363947963	3.89221765003288	-0.164464977415883	2.07982386306839	-2.77386733232378	3.89222906690641	-0.164541016944847	3.89222603953898	-0.1645428409395	1.45461441295023	-4.01472954243418
2.94738020120855	0.0104601028098227	3.86497566208352	-0.381935782998389	2.86380182654921	-3.31372600663304	1.8001	2.55601239328734	-0.138970863729469	3.8649766204267	-0.382006676858263	2.02056408210701	-2.79146228524319	3.86498080262517	-0.382076016834022	3.86497757168048	-0.382077563724567	0.962688908967936	-4.16065389863422
2.9479000391147	-0.177265920055789	3.81558549606613	-0.60723865386269	2.85117800007467	-3.3257794052045	1.9001	2.5484053939345	-0.302187629950609	3.81557971422262	-0.607302560874554	1.9460808774999	-2.84700643818097	3.81557705733493	-0.607365202475135	3.81557392598839	-0.607366460917514	0.47742622152551	-4.27173378881759
2.94746392891826	-0.369796035009259	3.74335344970049	-0.838453673730299	2.83547238232907	-3.36082785712685	2.0001	2.53653144039992	-0.467030151703961	3.74334162403194	-0.838510651068103	1.84980559206145	-2.93559250196727	3.74333275440786	-0.838566660307472	3.74332979266563	-0.838567621525586	0.0111259755172047	-4.34710262343491
2.94607538045829	-0.565172996764338	3.64778926956964	-1.07352689273778	2.80446494455749	-3.44061947653889	2.1001	2.52031057729018	-0.632597374957489	3.64777208764297	-1.07357705802801	1.71971141949814	-3.05154119201318	3.64775771290725	-1.07362655751145	3.64775490069974	-1.07362721658349	-0.431226188990078	-4.38615789557369
2.94361299876045	-0.761994318398993	3.52861733306183	-1.31022508231991	2.75185510995428	-3.54493183682392	2.2001	2.49940060556453	-0.798327915965514	3.52859546794817	-1.31026860677054	1.5404207691821	-3.17827405343786	3.52857633481766	-1.3103117677988	3.52857359848205	-1.3103121246822	-0.849949228268431	-4.38857515182552
2.93978181921778	-0.959201697880774	3.38579286230498	-1.54617033827554	2.65983934617241	-3.62948020972856	2.3001	2.47309845312889	-0.963815278597629	3.38576696755896	-1.54620743994935	1.29078974994225	-3.28956376374918	3.38574380391308	-1.54624447500045	3.38574106910277	-1.54624453532349	-1.24747593068814	-4.35431030546573
2.93397989787476	-1.15564357739426	3.21951459897809	-1.77887618123987	2.49685063575364	-3.63151474197696	2.4001	2.44020608117749	-1.12854915451827	3.21948530428046	-1.77890711852229	0.943246408058322	-3.35019060957792	3.21945878523755	-1.77893827415465	3.21945600648908	-1.7789380497815	-1.62606064116074	-4.28358583457587
2.92505946246478	-1.34955563111514	3.03023381438071	-2.00578467160816	2.20644503269834	-3.54562660140412	2.5001	2.39885975974654	-1.29160144494918	3.03020172182256	-2.00580973691335	0.467325067087669	-3.31901954626321	3.03017246050128	-2.00583528717389	3.03016962675786	-2.00583479650273	-1.98680103099886	-4.17685423176068
2.91088592865095	-1.53871241324791	2.81865957736848	-2.2243040581222	1.66918332064124	-3.58520464173123	2.6001	2.34635902188842	-1.45130178392711	2.81862525835148	-2.22432357187436	-0.156405174020842	-3.16354999682278	2.81859380965833	-2.22434381238638	2.81859093738307	-2.22434308024322	-2.32953871612664	-4.03472721358547
2.88735339276926	-1.72238505427212	2.58576025053816	-2.43184648617544	0.621351814847683	-3.99774076315617	2.7001	2.27911193075678	-1.60505203276684	2.5857242432615	-2.4318607910966	-0.911276364764344	-2.89446370181065	2.58569111125274	-2.43187603417799	2.58568823455433	-2.43187509098654	-2.65313286293557	-3.8578505359269
2.84654342167609	-1.90263540377576	2.33276123190951	-2.62586530324375	-0.928699490413697	-3.91797620612224	2.8001	2.19287957366905	-1.74957626842603	2.33272403941178	-2.62587475897309	-1.7306667282758	-2.59361965067973	2.33268968381187	-2.62588533045665	2.33268684596848	-2.6258842100376	-2.95580612100762	-3.6466903465254
2.77805612256795	-2.07643177795105	2.06113900486411	-2.80389151450036	-2.1606681918382	-2.42494584722991	2.9001	2.08338701859126	-1.88177255815046	2.06110109358582	-2.80389649256463	-2.52519226800967	-2.36821639027473	2.06106593435971	-2.80390273152247	2.06106318180972	-2.80390146633996	-3.23544148414565	-3.40117813794333
2.67436017494265	-2.23098411841595	1.77261160284306	-2.9635689613899	-3.52826183978212	-1.72785114794705	3.0001	1.94706610753362	-1.99968731342958	1.77257340167386	-2.96356984053943	-3.22739528214819	-2.25704851165314	1.77253782193019	-2.96357210381635	1.77253520041676	-2.96357071578094	-3.48980335070932	-3.12014748160762
2.52810849174193	-2.35996738845534	1.46912563688389	-3.10268781945176	-4.97800083569231	-1.84161313748315	3.1001	1.78159422813088	-2.10280535187045	1.46908753665768	-3.10268498137163	-3.80473647626073	-2.21809067595911	1.46905188448448	-3.1026836551475	1.4690494367153	-3.1026821397653	-3.71669211686871	-2.80053070778823
2.33176429779597	-2.46560123925744	1.15284007312653	-3.2192160387049	-6.35330733674664	-2.14606441021521	3.2001	1.58613505875184	-2.19157313580828	1.15280242652636	-3.2192098641063	-4.24153427250133	-2.18876505123093	1.15276701628341	-3.21920538240494	1.15276478054367	-3.2192036863605	-3.91404972252598	-2.43650173263825
2.07932042868131	-2.55241669304018	0.826106983602618	-3.31132838011762	-7.49256220102027	-2.39899570403647	3.3001	1.36142242331281	-2.26672718675122	0.826070105437456	-3.31131924521036	-4.51610727142876	-2.12455014974783	0.826035218864095	-3.31131210474061	0.826033228185805	-3.31131010752879	-4.08003153731859	-2.01943231806914
1.76792293302301	-2.62438205390585	0.491449526641383	-3.37743273474704	-8.19096203394685	-2.52560035804042	3.4001	1.10986581316913	-2.32883094230912	0.491413694456658	-3.37742100809063	-4.59250268683461	-2.00470884970408	0.491379581808118	-3.37741174429035	0.491377863444619	-3.37740927902368	-4.21305565776848	-1.54081745675595
1.39961420773056	-2.68406726738493	0.151537442809798	-3.41619344768776	-8.2579924581832	-2.51101983855836	3.5001	0.835733175887001	-2.37808915378742	0.151502897794211	-3.4161794874148	-4.43491618113226	-1.83044625633986	0.151469779119835	-3.41616855923369	0.151468354174669	-3.41616552508339	-4.3118368150829	-1.00069205597453
0.98267201834307	-2.73259565872877	-0.190839621774577	-3.42655140664076	-7.58035669574641	-2.37183720833571	3.6001	0.545269780451214	-2.41439778233751	-0.190872673622851	-3.42653555804373	-4.04230745995668	-1.62192183647197	-0.190904607008151	-3.42652303391482	-0.190905723886248	-3.42651970772639	-4.37540923523932	-0.418962308980724
0.532009588649897	-2.76997890635511	-0.532800630856411	-3.40774069431636	-6.17625909734214	-2.1689913280681	3.7001	0.246449021789137	-2.43755811488378	-0.532832017339851	-3.40772328778613	-3.48553257795874	-1.40614612546385	-0.532862601174561	-3.40770932939024	-0.532863402082626	-3.40770587985792	-4.40314080872984	0.166254639655079
0.0681983407273079	-2.79583032005607	-0.871403160225968	-3.35930164462157	-4.27633872456326	-1.99988994697062	3.8001	-0.0519255079608039	-2.44750726997643	-0.871432741368715	-3.35928299392378	-2.90635789367412	-1.19141122254133	-0.871461836555845	-3.35926743851654	-0.871462320646379	-3.35926434213295	-4.39473947608735	0.714682482810844
-0.385503305556749	-2.81023272614524	-1.20367452078819	-3.28109018424715	-2.41346233282571	-1.89246123875757	3.9001	-0.341661337610026	-2.44432392775244	-1.20370218710089	-3.2810705851207	-2.45219762213573	-0.96826667119759	-1.20372967762343	-3.28105359405848	-1.20372985145366	-3.28105098518751	-4.35025143784611	1.2076101548393
-0.808493415260039	-2.81381975232131	-1.52664362689874	-3.17328338345844	-1.20144946229598	-1.75007626985337	4.0001	-0.616538099912239	-2.42813805121348	-1.52666929751863	-3.17326311251872	-2.18100327244637	-0.681153132366937	-1.5266950881822	-3.17324512090806	-1.5266949661114	-3.173242841039	-4.27004919275662	1.64625312785719
-1.18822601344851	-2.80672177019496	-1.83737322884261	-3.03638118219708	-0.818600778576624	-1.35420808220874	4.1001	-0.872758419417547	-2.39857278644816	-1.83739684957837	-3.03636049612546	-2.06674410309289	-0.31211230519243	-1.83742086362676	-3.03634196109628	-1.8374204682455	-3.03633980976034	-4.15480480994849	2.04046674221709
-1.52100159711039	-2.78735258391288	-2.13299212704411	-2.87120429961717	-0.739709371835596	-0.721715128184717	4.2001	-1.10853013821947	-2.35463231191291	-2.13301366835316	-2.87118343461713	-2.03430819017077	0.158505165685209	-2.13303584506138	-2.8711647205851	-2.13303520757568	-2.87116256954945	-4.00543902383344	2.39953977167482
-1.80693966902378	-2.7521534264777	-2.41072698848152	-2.67888837651085	-0.476994467346826	0.0897323680523519	4.3001	-1.32325109321782	-2.29459521624044	-2.41074644340542	-2.67886754801063	-2.02523611623798	0.728045362173525	-2.41076673589642	-2.67884891348339	-2.41076589624643	-2.67884671964774	-3.82302741129073	2.72919865408954
-2.04566021146465	-2.69656938768314	-2.6679333927467	-2.46087444034042	-0.366129559446644	0.966993312911477	4.4001	-1.51686698164047	-2.21610315464459	-2.66795077482824	-2.46085384292143	-2.01957084263608	1.37436758540788	-2.66796914868371	-2.46083546867283	-2.66796815484998	-2.46083324582396	-3.60862685032803	3.03190821117492
-2.23870749408085	-2.61596664255781	-2.90212574611397	-2.21889582141344	-0.742512135449333	1.93677707910853	4.5001	-1.6896252157497	-2.11640348560562	-2.90214108731753	-2.2188756289438	-2.02146395705108	2.0592711183962	-2.9021575212513	-2.21885764645103	-2.90215642650179	-2.21885543695928	-3.36295181330762	3.30798159147515
-2.39207993751472	-2.50543867007043	-3.11100571670231	-1.9549616857585	-1.2707607801981	2.98031422042287	4.6001	-1.84207654066442	-1.99271008043438	-3.11101906535697	-1.95494205171079	-2.03408964457164	2.7368648585028	-3.11103355659623	-1.95492456182773	-3.11103241204817	-1.95492241829162	-3.08577378369273	3.55653794602239
-2.51337397920018	-2.35992608018342	-3.29248886213196	-1.67133738514717	-1.68886065365392	3.99508420294539	4.7001	-1.97507961140774	-1.84262199651914	-3.29250028091473	-1.67131844307987	-2.04788087834551	3.36211017936684	-3.29251286019609	-1.67130152645415	-3.2925116978032	-1.6712995017649	-2.77485002099179	3.77613927705417
-2.60912567150694	-2.17512000147242	-3.44472914276357	-1.37052185714769	-1.98174591620887	4.88722008430476	4.8001	-2.08969211994835	-1.66453366922307	-3.44473870673801	-1.37050372133019	-2.04435358570678	3.89364415943618	-3.44474946975239	-1.37048744383425	-3.44474826889879	-1.37048558636989	-2.42422222379911	3.96517424605392
-2.68445485386592	-1.94837045907844	-3.56614103840374	-1.05522233780179	-2.18630541923806	5.58809466004406	4.9001	-2.18698370952627	-1.45800118960344	-3.56614883312761	-1.05520510396335	-2.0042213886359	4.29037724118798	-3.56615798940947	-1.05518951954836	-3.56615662612802	-1.05518787106883	-2.02231644412559	4.1220812447843
-2.74337625411282	-1.67931870882446	-3.65541901398079	-0.72832667622593	-2.32143179952076	6.03841819063787	5.0001	-2.2678534412779	-1.22407207412868	-3.65542513369383	-0.72831042240961	-1.91377170428661	4.50776592068541	-3.65543303814048	-0.728295574774337	-3.65543125178142	-0.728294169606711	-1.55251110539285	4.24547738894624
-2.7889920940309	-1.37033264941272	-3.71155410982481	-0.392873563923559	-2.39593497937175	6.18018998441799	5.1001	-2.33291758678989	-0.96559100072637	-3.71155865572648	-0.392858351427142	-1.77035234696166	4.50216134043222	-3.71156570608496	-0.39284427521807	-3.71156320010684	-0.392843139997399	-1.00279494874976	4.33423380823465
-2.82360583768862	-1.02681836787879	-3.73384746449659	-0.052021011656369	-2.42075146858962	5.96214166301213	5.2001	-2.38251444714152	-0.687429036239451	-3.73385054312152	-0.0520068860429242	-1.58695331631991	4.2502973457937	-3.73385684186382	-0.0519936079265929	-3.73385362033382	-0.0519927615341954	-0.387795060132743	4.38751985792404
-2.84887210849441	-0.657374024668851	-3.72192061224797	0.290986576804425	-2.41278159884772	5.36189883671644	5.3001	-2.41684733435497	-0.396459018976909	-3.72192233394524	0.290999584642509	-1.39027891832982	3.78360407507204	-3.72192734281908	0.291012044884161	-3.72192405434165	0.291012591351957	0.23991394448478	4.40482834310779
-2.86600334929762	-0.27359476718251	-3.67572243279665	0.63285237197036	-2.39118192240624	4.43571204346879	5.4001	-2.43621364072744	-0.100996528211495	-3.67572291031753	0.632864244709091	-1.20397645572883	3.21489816115273	-3.67572632108333	0.632875872999503	-3.67572338665106	0.632876116308271	0.81986180813526	4.38598782756759
-2.87597436566349	0.110897789540257	-3.59553266778527	0.970261755951784	-2.36131670541307	3.38968406398454	5.5001	-2.44113348972887	0.19045202379036	-3.5955320149825	0.970272488709152	-1.03899738337965	2.70589027639642	-3.5955336621518	0.970283275393482	-3.5955313611064	0.97028322032793	1.32556900539947	4.33116449501501
-2.87956695349587	0.482699695345022	-3.48196195568206	1.29991725370318	-2.26195088811326	2.54601605804007	5.6001	-2.43225585149172	0.47077713077228	-3.48196028632245	1.29992685290163	-0.81253953570423	2.39320994216852	-3.4819605555038	1.29993679135793	-3.48195861600285	1.29993645097318	1.76380378809273	4.24085338801348
-2.87712116149765	0.831646947776937	-3.33594837458167	1.61857338091722	-2.1318916252023	2.14731954674471	5.7001	-2.40999316383892	0.735357144558645	-3.33594580127244	1.61858186314686	-0.520943023232569	2.27113933558226	-3.33594509258476	1.61859094831157	-3.33594322711493	1.61859034427092	2.15167311574184	4.11585600610147
-2.86818494729613	1.15259427661002	-3.15875051999071	1.92307103397245	-1.80519576224841	2.0430752414701	5.8001	-2.37400087216021	0.981950041506742	-3.15874715321911	1.92307842486579	-0.11665462396067	2.2646153998685	-3.15874572610703	1.92308665173758	-3.15874378570837	1.92308581468331	2.5025938048263	3.95723682335088
-2.85084630705224	1.44390463651487	-2.95193718184878	2.21037105384206	-1.23634832423146	1.9444616432078	5.9001	-2.32303617001433	1.20980646959454	-2.9519331291332	2.21037738696979	0.421293499099912	2.26932699168921	-2.95193112019094	2.21038474926824	-2.95192907578427	2.21038371905888	2.82380690994705	3.76624308336559
-2.82139232617524	1.70460400706915	-2.71737372136447	2.47758660610118	-0.359070006639605	1.70617790492422	6.0001	-2.25485698512163	1.41860011150177	-2.71736908651459	2.47759192189758	1.08908586686184	2.22153106583745	-2.71736656446946	2.47759841132052	-2.71736445113311	2.47759723669886	3.11807385937391	3.54415621958768
-2.77395542010198	1.9331394602664	-2.45720528337093	2.72201403300047	0.86524562607679	1.56173231007832	6.1001	-2.16635803655102	1.60780476437099	-2.45720016585354	2.7220183777258	1.85086572776272	2.12194079424154	-2.45719717016447	2.72202398485316	-2.45719504790165	2.72202272150486	3.38561675887417	3.29201242961169
-2.70045735915557	2.12916026045632	-2.17383701347369	2.94116185084682	2.36721170231385	1.57714150479976	6.2001	-2.05395861826001	1.7767170313367	-2.17383150788008	2.94116527559307	2.64246391609183	2.01647196599965	-2.17382806853703	2.94116999474336	-2.17382600194398	2.94116869944625	3.62541189354689	3.01007478021273
-2.59139390930585	2.29408021275858	-1.86991148094049	3.13277758645384	3.91191160166925	1.60494769687248	6.3001	-1.91420393617586	1.9248945140378	-1.869905676551	3.1327801461991	3.39067211039984	1.94611982466838	-1.86990182260449	3.13278398883166	-1.86989987190553	3.1327827051079	3.8359255516823	2.6968597507358
-2.43773875040175	2.42992847095628	-1.54828353775482	3.29487216997366	5.31012353480126	1.69247452589191	6.4001	-1.74442953081826	2.05252579559518	-1.54827751819524	3.29487392268956	4.03199116598412	1.91195664603676	-1.54827328080194	3.29487694676778	-1.54827149846039	3.29487567462817	4.01551027806793	2.34748883113303
-2.23257743079594	2.53953006566125	-1.21199287123049	3.42574162774772	6.47572308954672	1.87975348474041	6.5001	-1.54332903112925	2.16041386278209	-1.21198671421495	3.42574263356332	4.5161908731327	1.88277334117545	-1.21198212734728	3.42574499427012	-1.21198055709884	3.42574363866258	4.16261650635117	1.9515106453793
-1.97199054144122	2.62670708086931	-0.864234531800618	3.52398584763858	7.32347676527691	2.08488012459757	6.6001	-1.31137082654181	2.24965127816942	-0.864228308955191	3.52398616806334	4.79802980163933	1.82194481608611	-0.864223409266025	3.52398816811215	-0.86422208607773	3.52398648783371	4.27590749387339	1.4921884842376
-1.65580514535986	2.6954260605465	-0.508327738815771	3.58852422033069	7.74391842096019	2.22212495627795	6.7001	-1.05110940408466	2.3212539296594	-0.508321515576673	3.58852391753822	4.83218276321374	1.70717814355332	-0.508316342066753	3.58852595257224	-0.508315292367869	3.58852361415363	4.3543234428517	0.953582760454083
-1.28836905079675	2.74889554877801	-0.147683285207523	3.61860799299302	7.62763572989691	2.2590198525847	6.8001	-0.76741988760758	2.37595326402413	-0.147677120787941	3.61860712916664	4.58669562408162	1.53996654577565	-0.147671714534576	3.61860937575159	-0.147670956454762	3.61860626481014	4.39711788718944	0.342078816065964
-0.879140250718361	2.78924564031264	0.214230123474571	3.61382920614519	6.90259195422713	2.21108649437017	6.9001	-0.467529864454375	2.41422449690587	0.214236176055369	3.61382784288577	4.08084355726132	1.34509358275265	0.214241772016764	3.61382975794373	0.214242228499814	3.61382647915738	4.40387767347387	-0.294378179940793
-0.442776443507903	2.81773897835844	0.573920249000828	3.5741261202104	5.59347808449034	2.12898946399399	7.0001	-0.160530489584347	2.43650555122212	0.573926142832238	3.57412431800603	3.42599177157081	1.152131883753	0.573931883447639	3.5741255438715	0.573932036483396	3.57412251539246	4.37453180885508	-0.889865254552774
0.0017988542210529	2.8352936436026	0.92790606518695	3.49978507471083	3.93615063448106	2.06302618823162	7.1001	0.143915880826204	2.44339752245695	0.927911759331812	3.49978289246753	2.80450967746259	0.927684262931646	0.927917597285317	3.49978305233012	0.927917453258415	3.49978070987299	4.30935107170225	-1.40852425237816
0.434255293229406	2.84289905632991	1.27275250935834	3.391438759998	2.44213333193723	1.9790236651091	7.2001	0.437393778075727	2.43557271352874	1.27275796867378	3.3914362546301	2.38559290108812	0.73965092029613	1.2727638539654	3.39143564716289	1.27276342773865	3.39143374896677	4.20893785606932	-1.85356537278858
0.837745272911128	2.84126155374064	1.60510488234393	3.25006091843946	1.58958155535638	1.77546948702349	7.3001	0.714138290116756	2.41349080730532	1.60511007726416	3.250058144518	2.18151160531388	0.428978840809495	1.60511595662454	3.25005714279648	1.60511527190696	3.25005537035439	4.07420299111636	-2.2429097440511
1.20292660644429	2.82999829400188	1.92172254232203	3.07695752873377	1.32157208849183	1.31712566921841	7.4001	0.971100727278729	2.37677098008685	1.92172744860876	3.07695453819051	2.11907073324759	-0.000422128059800464	1.92173326480659	3.07695337293121	1.9217323545964	3.07695154745566	3.90632178803702	-2.59174318801527
1.52699412717317	2.80654325368978	2.21951154501799	2.87375456313067	1.15095392113816	0.539807145700572	7.5001	1.20706204132544	2.32408758721202	2.21951614348398	2.87375140501551	2.09101329568861	-0.563735929808581	2.2195218346949	2.87375016962989	2.21952074163413	2.87374824675629	3.70665289297264	-2.90860449804042
1.80890841887274	2.76600370754909	2.49555589349465	2.6423824424339	0.765565534472827	-0.514651652983122	7.6001	1.42152010598019	2.25311908570269	2.49556016970549	2.64237916272262	2.03722037858428	-1.24759072034328	2.49556566939595	2.6423778735099	2.49556444558834	2.64237588291169	3.47658606710414	-3.1970022764845
2.04679903512576	2.70177372512551	2.74714707496223	2.38505734741035	0.601234731534763	-1.74379085427811	7.7001	1.61407077231887	2.16076088342176	2.74715101892133	2.38505398886003	1.96277450393018	-2.00868002956271	2.74715625736617	2.38505262958867	2.74715496254456	2.38505063025116	3.21725040177515	-3.45756650289974
2.24127182455087	2.60647734125488	2.97181157951368	2.10425957728857	0.867466511282535	-3.0721709316592	7.8001	1.78443227331747	2.04356718174528	2.97181518533504	2.10425617933726	1.90439459492186	-2.78289101549852	2.97182009532085	2.10425472446433	2.97181879081659	2.10425278136518	2.92895042483202	-3.68950955401068
2.39707582710749	2.47263801728469	3.16733611627912	1.80270917608414	1.2600789765386	-4.36116944827999	7.9001	1.93276665733149	1.89834657075991	3.16733938185213	1.80270577479171	1.88142945927573	-3.50350869303208	3.16734391382299	1.80270419962553	3.16734264708498	1.80270237351286	2.61010050320202	-3.89145465656374
2.5204577685176	2.29380630173888	3.3317902659729	1.48333907524327	1.61261887926504	-5.47822898270401	8.0001	2.0598352025491	1.72277113008203	3.33179319262315	1.48333570326996	1.87826389165061	-4.11379905625761	3.33179734806769	1.48333398776552	3.33179611893616	1.4833323313412	2.25537554064193	-4.0618772377975
2.61731737025333	2.0657785427359	3.463546334937	1.14926602627729	1.90059069290039	-6.33795118625965	8.1001	2.16682424176895	1.51588541881287	3.4635489270867	1.14926271289667	1.86078512563871	-4.5661489209977	3.4635528170374	1.14926084272772	3.46355151890501	1.1492593995882	1.85321633756149	-4.19933721374834
2.69278251806198	1.78741303632275	3.5612962042924	0.803759619422009	2.1088028988172	-6.86881029141878	8.2001	2.25499955990934	1.27849649992406	3.56129846912365	0.80375639056489	1.79794476980968	-4.81396423801507	3.56130237208923	0.803754357185444	3.56130073363198	0.803753161804202	1.38504838066458	-4.30260293398709
2.75101079457327	1.46116408529796	3.62406499840548	0.450209703679995	2.22787652167388	-7.00023450647728	8.3001	2.32540654149544	1.01349091217995	3.62406694552938	0.45020658200594	1.67485954437585	-4.81013789818223	3.62407123789262	0.450204382438395	3.62406889234108	0.450203460449371	0.83383769798951	-4.37071889788
2.79509243771791	1.09344576306699	3.65122142924354	0.0920925397029944	2.26761035081368	-6.67268064338967	8.4001	2.37874635803872	0.72607699903154	3.65122307037764	0.0920895446961393	1.49957777887287	-4.52510251460307	3.65122785474339	0.0920871813383248	3.6512247112122	0.092086549824704	0.209282274578602	-4.40304319996778
2.82717779635396	0.694770043531158	3.64248470700358	-0.267063970309191	2.25619552915944	-5.86450814417146	8.5001	2.41547208662052	0.423786722663969	3.64248605565999	-0.267066822223237	1.30119759155058	-3.98768234112468	3.64249066555299	-0.267069341668311	3.64248740403118	-0.267069673986926	-0.433061846838076	-4.39926731979593
2.84879492028336	0.279435843155823	3.597927942306	-0.623715622298654	2.22977212265895	-4.65168828342154	8.6001	2.43604332470526	0.115897532273099	3.59792901349219	-0.623718317617959	1.10923636578121	-3.32301638841732	3.59793297841017	-0.623720980059008	3.59793008440883	-0.623721012774818	-1.02394217495528	-4.35942406196056
2.86120703247056	-0.135748729212152	3.51797800089605	-0.974337460602611	2.20172870448877	-3.30674082254634	8.7001	2.44110563536539	-0.187972519401529	3.51797881082983	-0.974339988599092	0.936761867114454	-2.72074668737202	3.51798180544941	-0.974342775314205	3.51797962051077	-0.974342516423733	-1.53223147766672	-4.283885674512
2.86550757019285	-0.534414553998406	3.40341180782796	-1.31545917775074	2.08134065470566	-2.2620201125182	8.8001	2.43140505312088	-0.479721645170801	3.40341237366807	-1.31546153030822	0.69364838160884	-2.33885811125725	3.40341472360247	-1.31546441654696	3.4034129392729	-1.315463882687	-1.96633673871753	-4.17335144604245
2.86219837449929	-0.904615877013996	3.25534913415652	-1.64370000444569	1.90908676105371	-1.80558545245107	8.9001	2.40736241561355	-0.7540545511232	3.25534947374996	-1.64370217588853	0.373951894201534	-2.17421388155545	3.25535151909795	-1.64370513033784	3.25534981312624	-1.64370434714816	-2.34610422979753	-4.02882096470522
2.85059730507186	-1.24089927134065	3.07524193486295	-1.95580273565313	1.46586301231912	-1.70050235659999	9.0001	2.368540394194	-1.00837406416584	3.07524206650977	-1.95580472256797	-0.0710389108431304	-2.13846739794607	3.0752439834805	-1.9558077067516	3.0752421979579	-1.95580670929726	-2.68655280202944	-3.85154404215687
2.82804821835621	-1.54191319705907	2.86486034173583	-2.24866654758642	0.721621991664324	-1.51930739263938	9.1001	2.31349706904242	-1.24176253672869	2.86486028397203	-2.24866834863935	-0.655848305118508	-2.1190511554231	2.86486211649097	-2.24867131645744	2.86486022602813	-2.24867014950639	-2.99556629186453	-3.64292825794527
2.78971994326132	-1.80640515968087	2.62627544886221	-2.51937827270637	-0.330996694087727	-1.1807115741655	9.2001	2.23975156100985	-1.45382455192953	2.62627522026099	-2.51937988845775	-1.36507926262309	-2.05766148510898	2.62627694601656	-2.51938278641432	2.62627499149822	-2.51938150402467	-3.27612903760938	-3.40436491126097
2.72876642292312	-2.03254962966475	2.36183906091525	-2.76524181554108	-1.66105498669597	-1.08884343660451	9.3001	2.14401958711305	-1.64410128395109	2.36183867990692	-2.76524324825994	-2.15031203243991	-1.96676203490354	2.36184025313791	-2.76524601771063	2.36183829875532	-2.76524468079739	-3.52856627164024	-3.13689454762942
2.63678780177734	-2.22104832602038	2.07416060522793	-2.98380541100299	-3.14959146586443	-1.25430075542721	9.4001	2.0227027003318	-1.81217884983267	2.07416008993818	-2.98380666448285	-2.94083660940388	-1.89245029971451	2.07416146210737	-2.98380924889261	2.07415957452309	-2.98380791778582	-3.75195042807524	-2.84056176212447
2.50488859995815	-2.37530551325539	1.76608143740607	-3.1728864487459	-4.58395077401542	-1.46515303404771	9.5001	1.87254350337187	-1.95810439602403	1.76608080551267	-3.17288752812367	-3.66498683015761	-1.85932961263899	1.76608193370804	-3.17288989131505	1.76608017351135	-3.17288860733031	-3.94486742842464	-2.51320924781152
2.32541447347386	-2.49952431968482	1.4406467966714	-3.33059361174287	-5.82048292742641	-1.69782179792441	9.6001	1.69127891528992	-2.08259175552883	1.44064606527869	-3.33059452332217	-4.26385299495038	-1.85071591587826	1.44064691497515	-3.33059668799916	1.44064533379484	-3.33059543473714	-4.10581545644149	-2.14845068045017
2.09329482761526	-2.59818138963389	1.1010756909704	-3.45534610442495	-6.77556148957001	-1.93798209211043	9.7001	1.47816403500029	-2.18683566200812	1.10107487650122	-3.45534685550508	-4.68917112848719	-1.82867330819003	1.10107542204102	-3.45534896606907	1.10107406195697	-3.45534760642863	-4.23341189020894	-1.73320701569452
1.80685699041661	-2.67575935309923	0.7507290128994	-3.54588977512635	-7.36293639794478	-2.12766852311995	9.8001	1.23435616629606	-2.2721271590911	0.750728131003811	-3.54589037383822	-4.8941080172	-1.75968661811909	0.750728355298305	-3.54589274308854	0.750727249048379	-3.545890972402	-4.32650277973436	-1.24802705885983
1.46847970881923	-2.73613521468446	0.393076205470792	-3.60130996893758	-7.4902071406525	-2.22783682978582	9.9001	0.963215937797538	-2.3395279831124	0.39307527095075	-3.60131042408719	-4.83306231094847	-1.62951905869597	0.393075165021353	-3.60131341117017	0.393074336385224	-3.60131087909781	-4.38422224687523	-0.678888463708034


==> Fig_Data/Fig2_1_u.txt <==
67.4480652536862	43.9757087087464	0.0001
65.0012868081283	42.1614001218043	0.0051
62.7152639791187	40.4733203117873	0.0101
60.5742729613319	38.8981269030852	0.0151
58.5645839097623	37.4243087403119	0.0201
56.6741727411677	36.0418837143514	0.0251
54.8924854189237	34.7421558778306	0.0301
53.2102463386772	33.5175187221056	0.0351
51.6193045990069	32.3612946443244	0.0401
50.112513779275	31.2676029819714	0.0451
48.6836422615929	30.2312507629685	0.0501
47.3273118577326	29.2476416691365	0.0551
46.0389619596161	28.3126997422165	0.0601
44.814833577488	27.4228051388472	0.0651
43.6519608476741	26.57473980551	0.0701
42.5481449943573	25.7656413297728	0.0751
41.5018666490049	24.9929634648227	0.0801
40.5120713796988	24.2544419598206	0.0851
39.5777568224947	23.5480644007236	0.0901
38.6973313086281	22.8720428124957	0.0951
37.867839156869	22.2247878233286	0.1001
37.0843406521382	21.604883273241	0.1051
36.3398591766653	21.0110603125923	0.1101
35.6261861607836	20.442170359068	0.1151
34.9351281103708	19.8971567700638	0.1201
34.26018787467	19.3750257542554	0.1251
33.5970607249578	18.8748175662364	0.1301
32.9437046858969	18.3955794711093	0.1351
32.2997518371724	17.9363422972883	0.1401
31.6657797141569	17.4961025070305	0.1451
31.0427162614745	17.0738115311255	0.1501
30.4314633123346	16.66837350447	0.1551
29.8327124946726	16.2786515794409	0.1601
29.2468891674076	15.9034818826779	0.1651
28.6741654698907	15.5416931709031	0.1701
28.1145025073506	15.1921201369746	0.1751
27.567701061004	14.8406855270128	0.1801
27.033434715834	14.5251624561532	0.1851
26.5113119715584	14.2061881772311	0.1901
26.0008806114567	13.8950180346104	0.1951
25.5016591751766	13.5912186239307	0.2001
25.0131511845347	13.2940826812901	0.2051
24.5348559588409	13.0029935319299	0.2101
24.0662761008853	12.7174190712984	0.2151
23.6069225074377	12.4369034360898	0.2201
23.1563175984384	12.1610576844469	0.2251
22.7139972780723	11.8895502815884	0.2301
22.2795120002908	11.6220979706341	0.2351
21.85242720582	11.3584574051399	0.2401
21.4323233202128	11.0984177492671	0.2451
21.0187954465524	10.8417943210033	0.2501
20.6114528465187	10.5884232623777	0.2551
20.2099182753733	10.3381571627497	0.2601
19.8138272167527	10.0908615296859	0.2651
19.4228270495199	9.84641198945198	0.2701
19.0365761695185	9.60469209941661	0.2751
18.6547430826104	9.36559166277042	0.2801
18.2770054809001	9.12900544813328	0.2851
17.9030493109112	8.89483223042073	0.2901
17.5325678402293	8.66297408307595	0.2951
17.1652607274398	8.43333586452739	0.3001
16.8008330988903	8.20582485301617	0.3051
16.4389946347548	7.98035049358627	0.3101
16.0794586660203	7.75682422906302	0.3151
15.7219412832834	7.53515939340634	0.3201
15.3661604576601	7.3152711510792	0.3251
15.0118351736283	7.09707647022983	0.3301
14.6586845732666	6.88049412074178	0.3351
14.3064271111087	6.66544469070465	0.3401
13.9547797187094	6.45185061679164	0.3451
13.6034569780196	6.23963622548507	0.3501
13.2521703027868	6.02872778319457	0.3551
12.9006271274448	5.81905355413858	0.3601
12.5485301033396	5.61054386547284	0.3651
12.1955763026535	5.40313117960879	0.3701
11.8414564310549	5.19675017400375	0.3751
11.4858540509341	4.99133782895174	0.3801
11.128444818098	4.78683352409408	0.3851
10.76889573601	4.58317914450462	0.3901
10.406864433124	4.3803191973185	0.3951
10.04199847058	4.17820093993934	0.4001
9.67393468958294	3.97677452094615	0.4051
9.302298610193	3.77599313486048	0.4101
8.92670389609232	3.57581319199031	0.4151
8.54675190324743	3.37619450461003	0.4201
8.16203133427966	3.1771004907637	0.4251
7.77211802495421	2.97849839704195	0.4301
7.37657489453788	2.78035954169587	0.4351
6.97495209799034	2.58265957948962	0.4401
6.56678742518095	2.38537878974317	0.4451
6.1516070006355	2.18850238900969	0.4501
5.72892634691316	1.99202086989328	0.4551
5.29825188564857	1.79593036747635	0.4601
4.85908296273694	1.60023305485578	0.4651
4.41091449815285	1.40493756923837	0.4701
3.95324037654422	1.21005946999524	0.4751
3.48555771202174	1.01562172997224	0.4801
3.00737213934918	0.821655261209025	0.4851
2.51820430385393	0.628199475990438	0.4901
2.01759774331234	0.435302883852228	0.4951
1.50512837625545	0.243023724715925	0.5001
0.980415831460787	0.0514306377828812	0.5051
0.443136871566974	-0.139396634976717	0.5101
-0.106958822432156	-0.329366512876558	0.5151
-0.670030232071669	-0.51837481151952	0.5201
-1.2461236774348	-0.706303953779173	0.5251
-1.83514833654193	-0.893022163828991	0.5301
-2.43684839541195	-1.0783826537248	0.5351
-3.05077168269008	-1.26222281517738	0.5401
-3.67623474495901	-1.44436343273624	0.5451
-4.31228446596592	-1.62460793899641	0.5501
-4.95765653511638	-1.80274173746571	0.5551
-5.61073133793323	-1.9785316245026	0.5601
-6.26948818314808	-2.15172534819956	0.5651
-6.93145920459389	-2.32205134903916	0.5701
-7.59368478325588	-2.48921873456052	0.5751
-8.25267292031512	-2.65291754762355	0.5801
-8.90436563876088	-2.81281939480548	0.5851
-9.54411616708829	-2.9685785073403	0.5901
-10.1666813109363	-3.11983331098723	0.5951
-10.766233972183	-3.26620858224063	0.6001
-11.3364011280519	-3.40731826518653	0.6051
-11.8703326099951	-3.54276901467458	0.6101
-12.3608055805821	-3.67216451566746	0.6151
-12.8003685480196	-3.79511060425653	0.6201
-13.181526952909	-3.911221181376	0.6251
-13.4969697274904	-4.02012486458288	0.6301
-13.7398327668816	-4.12147226630353	0.6351
-13.9039910918571	-4.21494371944552	0.6401
-13.9843669096238	-4.30025719595281	0.6451
-13.9772362501088	-4.37717608633973	0.6501
-13.8805129919748	-4.44551643613657	0.6551
-13.6939866140776	-4.50515318043311	0.6601
-13.419489639379	-4.55602489375167	0.6651
-13.0609730587926	-4.59813659398042	0.6701
-12.6244733103047	-4.63156021850164	0.6751
-12.1179624768348	-4.65643253491612	0.6801
-11.5510835676915	-4.67295045334044	0.6851
-10.9347838831355	-4.68136395603241	0.6901
-10.280870014582	-4.68196712246579	0.6951
-9.60151642104697	-4.67508796208304	0.7001
-8.90876441002096	-4.66107792901854	0.7051
-8.21404895066898	-4.64030204526717	0.7101
-7.52778698676171	-4.61313048133846	0.7151
-6.85905346330784	-4.5799322400465	0.7201
-6.2153613675743	-4.54107129245523	0.7251
-5.60255124732369	-4.49690518244729	0.7301
-5.02478541366544	-4.4477859883396	0.7351
-4.4846336078394	-4.39406745744525	0.7401
-3.98323134984658	-4.33620428741213	0.7451
-3.52049303370976	-4.27653749456267	0.7501
-3.09540076385032	-4.25170619869855	0.7551
-2.707009962879	-4.14023454474504	0.7601
-2.35059960876672	-4.06507676694941	0.7651
-2.02494046722276	-3.99118843328449	0.7701
-1.72735395255769	-3.91552903403755	0.7751
-1.45505118480963	-3.83822486928703	0.7801
-1.20535610277995	-3.7596421358626	0.7851
-0.975785410846866	-3.68016137837563	0.7901
-0.764090468356647	-3.60015567958954	0.7951
-0.568274290347865	-3.5199853308817	0.8001
-0.386590110296261	-3.43999428032684	0.8051
-0.217527125194005	-3.36050723640802	0.8101
-0.0597883265645063	-3.28182737815037	0.8151
0.0877355804656368	-3.20423467102911	0.8201
0.225993141285548	-3.12798475991869	0.8251
0.355797902861726	-3.05330838648114	0.8301
0.47785166745787	-2.98041126543797	0.8351
0.592764616002345	-2.90947434952562	0.8401
0.701072147230327	-2.8406544143121	0.8451
0.803248597334056	-2.77408489924501	0.8501
0.899718189008224	-2.70987694809144	0.8551
0.990863639182821	-2.6481205995284	0.8601
1.07703286424986	-2.58888608547428	0.8651
1.15854418610311	-2.53222520134471	0.8701
1.23569038537453	-2.47817271781719	0.8751
1.30874188399299	-2.42674780855302	0.8801
1.37794927781501	-2.37795547234167	0.8851
1.44354538674897	-2.33178793173216	0.8901
1.50574694626687	-2.28822599338567	0.8951
1.56475603037117	-2.24724035809341	0.9001
1.62076127087132	-2.20879287106493	0.9051
1.67393891927857	-2.17283770523381	0.9101
1.72445378494638	-2.13932247236636	0.9151
1.77246007334908	-2.10818925874176	0.9201
1.81810214237433	-2.07937558336526	0.9251
1.86151518990846	-2.05281527854459	0.9301
1.9028258826453	-2.02843929324152	0.9351
1.94215293401352	-2.00617642110146	0.9401
1.97960763737434	-1.9859539554242	0.9451
2.01529435937444	-1.96769827419255	0.9501
2.04931099759588	-1.9513353586021	0.9551
2.08174940578871	-1.93679124902912	0.9601
2.11269578958749	-1.92399244230297	0.9651
2.14223107522712	-1.91286623467799	0.9701
2.17043125313726	-1.90334101448487	0.9751
2.19736769866838	-1.8953465088389	0.9801
2.22310747126098	-1.88881398835402	0.9851
2.24771359381541	-1.88367643390746	0.9901
2.27124531350429	-1.87986866922824	0.9951
2.29375834530917	-1.87732746289744	1.0001
2.3153050994472	-1.87599160323172	1.0051
2.3359348937571	-1.87580194912253	1.0101
2.35569415200529	-1.87670145995805	1.0151
2.37462658903901	-1.87863520710753	1.0201
2.39277338374359	-1.88155036976537	1.0251
2.41017334039656	-1.88539621725767	1.0301
2.42686303942772	-1.89012407991138	1.0351
2.44287697806559	-1.89568731041463	1.0401
2.45824770174912	-1.90204123735939	1.0451
2.47300592666138	-1.90914311236851	1.0501
2.4871806542528	-1.91695205228027	1.0551
2.50079927807312	-1.92542897747565	1.0601
2.51388768354888	-1.93453654746382	1.0651
2.52647034110468	-1.94423909447263	1.0701
2.53857039318186	-1.9545025560973	1.0751
2.55020973539173	-1.96529440738959	1.0801
2.56140909246945	-1.97658359319161	1.0851
2.57218808901928	-1.98834046102828	1.0901
2.58256531581262	-2.00053669514811	1.0951
2.59255839159427	-2.01314525182694	1.1001
2.60218402090673	-2.02614029645316	1.1051
2.61145804816789	-2.03949714240021	1.1101
2.62039550816456	-2.05319219197927	1.1151
2.62901067337515	-2.06720287960164	1.1201
2.63731709813961	-2.08150761710308	1.1251
2.64532766010644	-2.09608574157383	1.1301
2.65305459890241	-2.11091746532209	1.1351
2.66050955249573	-2.12598382842337	1.1401
2.66770359110044	-2.14126665345357	1.1451
2.67464724908261	-2.15674850267637	1.1501
2.68135055474791	-2.1724126374387	1.1551
2.68782305839571	-2.18824297985332	1.1601
2.69407385850532	-2.20422407663694	1.1651
2.70011162642217	-2.22034106507368	1.1701
2.70594462946075	-2.23657964101334	1.1751
2.71158075263174	-2.252926028822	1.1801
2.71702751900661	-2.26936695325584	1.1851
2.72229210895398	-2.28588961308274	1.1901
2.72738137812919	-2.30248165651117	1.1951
2.73230187439388	-2.31913115814375	1.2001
2.73705985385928	-2.3358265976392	1.2051
2.74166129582478	-2.35255683973705	1.2101
2.74611191692826	-2.36931111576987	1.2151
2.75041718453746	-2.38607900646157	1.2201
2.75458232918742	-2.40285042601724	1.2251
2.75861235653406	-2.41961560736191	1.2301
2.76251205843876	-2.43636508855591	1.2351
2.76628602354186	-2.45308970021318	1.2401
2.76993864719103	-2.46978055392966	1.2451
2.77347414084379	-2.48642903164963	1.2501
2.77689654092599	-2.50302677588322	1.2551
2.78020971721642	-2.51956568076639	1.2601
2.78341738078078	-2.53603788384347	1.2651
2.78652309147466	-2.55243575860736	1.2701
2.78953026500631	-2.56875190768382	1.2751
2.79244217968668	-2.58497915659943	1.2801
2.79526198274955	-2.60111054819239	1.2851
2.79799269641033	-2.61713933749459	1.2901
2.80063722353785	-2.63305898714981	1.2951
2.8031983530753	-2.64886316325718	1.3001
2.80567876517885	-2.66454573164133	1.3051
2.80808103604707	-2.68010075451114	1.3101
2.8104076425894	-2.69552248752563	1.3151
2.81266096674427	-2.71080537706432	1.3201
2.81484329968115	-2.72594405789532	1.3251
2.8169568457561	-2.74093335112799	1.3301
2.81900372619969	-2.75576826225303	1.3351
2.8209859828006	-2.77044397964302	1.3401
2.82290558115498	-2.78495587302394	1.3451
2.8247644140171	-2.79929949223706	1.3501
2.8265643042948	-2.81347056616274	1.3551
2.82830700797487	-2.82746500170284	1.3601
2.82999421694159	-2.84127888296453	1.3651
2.83162756156239	-2.85490847047408	1.3701
2.83320861327243	-2.86835020052514	1.3751
2.83473888689918	-2.88160068455614	1.3801
2.83621984302674	-2.89465670860055	1.3851
2.8376528901051	-2.90751523278323	1.3901
2.83903938657358	-2.92017339081635	1.3951
2.84038064281306	-2.93262848954107	1.4001
2.84167792305425	-2.94487800845991	1.4051
2.8429324471474	-2.95691959925356	1.4101
2.84414539232173	-2.96875108530627	1.4151
2.84531789477499	-2.98037046117854	1.4201
2.84645105127802	-2.99177589207595	1.4251
2.84754592064269	-3.00296571325506	1.4301
2.84860352514281	-3.01393842939257	1.4351
2.84962485189517	-3.02469271390863	1.4401
2.85061085411906	-3.03522740821327	1.4451
2.8515624524099	-3.04554152091129	1.4501
2.85248053589608	-3.05563422691895	1.4551
2.85336596336218	-3.06550486652352	1.4601
2.8542195643586	-3.0751529443654	1.4651
2.8550421401575	-3.0845781283252	1.4701
2.85583446482988	-3.0937802483666	1.4751
2.85659728605615	-3.10275929524674	1.4801
2.85733132614984	-3.11151541919504	1.4851
2.85803728276334	-3.12004892845759	1.4901
2.85871582983208	-3.12836028779951	1.4951
2.85936761822247	-3.13645011687826	1.5001
2.8599932765469	-3.14431918856592	1.5051
2.86059341182182	-3.15196842716483	1.5101
2.86116861012551	-3.15939890653578	1.5151
2.86171943724207	-3.16661184815557	1.5201
2.862246439253	-3.17360861907339	1.5251
2.86275014306948	-3.18039072978976	1.5301
2.8632310570226	-3.18695983206379	1.5351
2.86368967130842	-3.19331771661771	1.5401
2.86412645850069	-3.19946631078839	1.5451
2.8645418739857	-3.20540767608197	1.5501
2.86493635637676	-3.21114400566429	1.5551
2.86531032791729	-3.21667762177694	1.5601
2.86566419483864	-3.22201097308108	1.5651
2.86599834770984	-3.22714663193927	1.5701
2.86631316175376	-3.23208729162581	1.5751
2.86660899714161	-3.23683576347853	1.5801
2.86688619925093	-3.24139497398337	1.5851
2.86714509893092	-3.24576796181694	1.5901
2.86738601270795	-3.24995787481593	1.5951
2.86760924300067	-3.25396796690629	1.6001
2.86781507828589	-3.25780159497526	1.6051
2.86800379325975	-3.26146221570038	1.6101
2.8681756489704	-3.26495338233435	1.6151
2.86833089293065	-3.26827874144173	1.6201
2.86846975920612	-3.27144202960243	1.6251
2.86859246848628	-3.27444707007083	1.6301
2.86869922812438	-3.27729776940645	1.6351
2.8687902321734	-3.27999811406792	1.6401
2.8688656613686	-3.2825521669699	1.6451
2.86892568313223	-3.2849640640321	1.6501
2.86897045152545	-3.28723801067333	1.6551
2.86900010715544	-3.28937827829813	1.6601
2.86901477715175	-3.2913892007737	1.6651
2.86901457496885	-3.29327517084566	1.6701
2.86899960035276	-3.29504063658676	1.6751
2.86896993908975	-3.29669009778216	1.6801
2.86892566288103	-3.29822810233734	1.6851
2.86886682912925	-3.29965924265538	1.6901
2.86879348067466	-3.30098815199496	1.6951
2.86870564556238	-3.30221950084162	1.7001
2.86860333673269	-3.30335799326515	1.7051
2.86848655172305	-3.30440836325501	1.7101
2.86835527228461	-3.30537537107297	1.7151
2.86820946402241	-3.30626379960064	1.7201
2.86804907597879	-3.30707845068395	1.7251
2.86787404014853	-3.30782414147346	1.7301
2.86768427103123	-3.30850570079426	1.7351
2.86747966504042	-3.30912796548897	1.7401
2.86726009998479	-3.30969577680687	1.7451
2.86702543439619	-3.31021397677053	1.7501
2.86677550687611	-3.31068740458688	1.7551
2.86651013536363	-3.31112089305322	1.7601
2.86622911633683	-3.31151926499796	1.7651
2.86593222399374	-3.31188732973845	1.7701
2.86561920927962	-3.31222987955711	1.7751
2.8652897989553	-3.31255168623139	1.7801
2.86494369448728	-3.31285749756519	1.7851
2.86458057088877	-3.31315203398001	1.7901
2.86420007549079	-3.31343998514282	1.7951
2.86380182654921	-3.31372600663304	1.8001
2.86337825425258	-3.31401489299025	1.8051
2.86295425867204	-3.31431301711204	1.8101
2.86249513037397	-3.31461927196815	1.8151
2.86202365298631	-3.31494354406712	1.8201
2.86152876038543	-3.31528784868765	1.8251
2.86101457566181	-3.31565763327696	1.8301
2.86047836356301	-3.31605674941244	1.8351
2.85992037463491	-3.31648966830009	1.8401
2.85933947189133	-3.31696050526089	1.8451
2.8587350550849	-3.31747344085169	1.8501
2.85810621245326	-3.31803253507132	1.8551
2.85745208467208	-3.31864180385626	1.8601
2.85677170140405	-3.31930518332241	1.8651
2.85606404499771	-3.32002654209416	1.8701
2.85532801597772	-3.3208096735647	1.8751
2.85456243970716	-3.32165829693892	1.8801
2.85376605463075	-3.3225760549465	1.8851
2.85293750735845	-3.32356651333456	1.8901
2.85207534368829	-3.32463316007908	1.8951
2.85117800007467	-3.3257794052045	1.9001
2.85268628157391	-3.32696254177517	1.9051
2.85465521359156	-3.32763172994025	1.9101
2.85244707286083	-3.32787082999427	1.9151
2.85216374216485	-3.32865026882457	1.9201
2.85097480136881	-3.32949827203928	1.9251
2.85018592818542	-3.33060151468877	1.9301
2.84919493187548	-3.33185382125288	1.9351
2.84827652777465	-3.3332841122469	1.9401
2.84730369716718	-3.33486387656296	1.9451
2.84633290871831	-3.33659275095915	1.9501
2.84533704949539	-3.33846001821535	1.9551
2.8443269818721	-3.34046135208483	1.9601
2.84329634716787	-3.34259111616785	1.9651
2.84224657549408	-3.34484550833567	1.9701
2.84117557289361	-3.34722095994359	1.9751
2.84008282868371	-3.34971465136679	1.9801
2.83896711055181	-3.35232412531207	1.9851
2.83782750127819	-3.35504731744215	1.9901
2.83666293024769	-3.35788242399538	1.9951
2.83547238232907	-3.36082785712685	2.0001
2.83425480198087	-3.36388217633904	2.0051
2.8330091343528	-3.36704404265508	2.0101
2.8317458150788	-3.37031197164686	2.0151
2.83042510202427	-3.37368379003908	2.0201
2.82909578337552	-3.37716127364348	2.0251
2.82772371364143	-3.38074031364807	2.0301
2.82632267084637	-3.38442074626642	2.0351
2.82488473836675	-3.38820058556036	2.0401
2.82341178977169	-3.39207849841238	2.0451
2.82190122362429	-3.39605270823315	2.0501
2.82035243518016	-3.4001214513232	2.0551
2.81876387137527	-3.40428276198399	2.0601
2.81713437062564	-3.40853455146819	2.0651
2.81546254862755	-3.41287456126365	2.0701
2.81374707732111	-3.41730037273747	2.0751
2.81198655454395	-3.42180939374123	2.0801
2.81017956173729	-3.42639885654316	2.0851
2.80832463494987	-3.43106581194165	2.0901
2.80642027593041	-3.43580712600963	2.0951
2.80446494455749	-3.44061947653889	2.1001
2.80245705996079	-3.44549935036256	2.1051
2.80039499752781	-3.45044304094939	2.1101
2.79827708780185	-3.45544664648008	2.1151
2.79610161447616	-3.46050606822744	2.1201
2.79386681274207	-3.46561700930619	2.1251
2.79157086745357	-3.47077497370013	2.1301
2.78921191132817	-3.47597526560705	2.1351
2.78678802307392	-3.48121298905098	2.1401
2.78429722553559	-3.48648304777861	2.1451
2.78173748373561	-3.49178014542176	2.1501
2.77910670297334	-3.49709878596675	2.1551
2.77640272680145	-3.50243327449154	2.1601
2.77362333503692	-3.50777771823147	2.1651
2.77076624168979	-3.51312602794821	2.1701
2.76782909289706	-3.51847191966384	2.1751
2.76480946478283	-3.52380891676181	2.1801
2.76170486132112	-3.52913035248169	2.1851
2.7585127121321	-3.53442937286564	2.1901
2.75523037026987	-3.53969894017406	2.1951
2.75185510995428	-3.54493183682392	2.2001
2.7483841242925	-3.55012066989585	2.2051
2.74481452293571	-3.55525787625826	2.2101
2.74114332974373	-3.56033572836893	2.2151
2.73736748036486	-3.5653463408354	2.2201
2.73348381984128	-3.57028167775618	2.2251
2.72948910012368	-3.57513356096273	2.2301
2.72537997760252	-3.5798936792142	2.2351
2.72115301056253	-3.58455359844446	2.2401
2.71680465664088	-3.58910477313427	2.2451
2.71233127021672	-3.59353855891634	2.2501
2.70772909978246	-3.59784622651944	2.2551
2.70299428526924	-3.60201897713339	2.2601
2.69812285532596	-3.60604795933667	2.2651
2.69311072455795	-3.60992428769045	2.2701
2.68795369069626	-3.61363906311453	2.2751
2.6826474317302	-3.61718339518867	2.2801
2.67718750295577	-3.62054842648555	2.2851
2.67156933394397	-3.62372535910239	2.2901
2.66578822545133	-3.62670548348624	2.2951
2.65983934617241	-3.62948020972856	2.3001
2.65371772944794	-3.63204110143594	2.3051
2.64741826976339	-3.63437991232146	2.3101
2.64093571915128	-3.63648862565421	2.3151
2.63426468337025	-3.63835949667452	2.3201
2.62739961790974	-3.63998509810303	2.3251
2.62033482371533	-3.64135836885217	2.3301
2.61306444268513	-3.64247266600199	2.3351
2.60558245279862	-3.64332182015496	2.3401
2.59788266294234	-3.64390019418135	2.3451
2.58995870726717	-3.64420274540263	2.3501
2.58180403913502	-3.64422509120312	2.3551
2.57341192448626	-3.64396357802169	2.3601
2.56477543469963	-3.64341535364998	2.3651
2.55588743867458	-3.64257844272137	2.3701
2.54674059430047	-3.6414518251922	2.3751
2.53732733900599	-3.64003551759151	2.3801
2.52763987948766	-3.63833065676259	2.3851
2.51767018035584	-3.6363395856995	2.3901
2.50740995175277	-3.63406594108737	2.3951
2.49685063575364	-3.63151474197696	2.4001
2.48598339142906	-3.62869247907574	2.4051
2.47479907859462	-3.62560720390509	2.4101
2.46328823989944	-3.62226861708332	2.4151
2.45144108146792	-3.61868815490953	2.4201
2.43924745165682	-3.61487907324405	2.4251
2.42669681808359	-3.61085652769156	2.4301
2.41377824263062	-3.60663764895681	2.4351
2.40048035457151	-3.60224161217361	2.4401
2.38679132140247	-3.59768969889556	2.4451
2.37269881768343	-3.59300535051298	2.4501
2.35818999150491	-3.5882142115441	2.4551
2.3432514288227	-3.58334416148853	2.4601
2.32786911536474	-3.578425333773	2.4651
2.31202839633651	-3.5734901202905	2.4701
2.295713934009	-3.56857316002523	2.4751
2.27890966278715	-3.5637113104434	2.4801
2.26159874260555	-3.55894360026466	2.4851
2.24376350999936	-3.55431116223088	2.4901
2.22538542777075	-3.54985714476336	2.4951
2.20644503269834	-3.54562660140412	2.5001
2.18692188242379	-3.54166635707177	2.5051
2.16679450098496	-3.53802485040632	2.5101
2.14604032409779	-3.53475195151404	2.5151
2.12463564418934	-3.53189875470482	2.5201
2.1025555559189	-3.52951734604159	2.5251
2.0797739027978	-3.52766054546214	2.5301
2.05626322554839	-3.52638162376891	2.5351
2.03199471306228	-3.52573399464424	2.5401
2.0069381569057	-3.52577088217301	2.5451
1.98106191043814	-3.52654496441147	2.5501
1.95433285367108	-3.52810799367498	2.5551
1.92671636540102	-3.53051039423751	2.5601
1.89817630406793	-3.53380083818923	2.5651
1.86867499917411	-3.53802580017157	2.5701
1.83817325527702	-3.54322909163811	2.5751
1.80663037088972	-3.54945137520393	2.5801
1.77400417481776	-3.55672965944056	2.5851
1.74025108294116	-3.56509677439509	2.5901
1.70532617863146	-3.57458082778875	2.5951
1.66918332064124	-3.58520464173123	2.6001
1.63177528240734	-3.59698516946363	2.6051
1.59305392731898	-3.6099328915721	2.6101
1.55297042515942	-3.62405119086407	2.6151
1.51147551473476	-3.63933570506779	2.6201
1.46851981889746	-3.65577365658201	2.6251
1.42405421789753	-3.67334315870221	2.6301
1.37803028761586	-3.69201249807632	2.6351
1.33040080915057	-3.71173939391203	2.6401
1.28112035630117	-3.73247023535412	2.6451
1.23014596709731	-3.75413929982761	2.6501
1.17743790479799	-3.77666795680793	2.6551
1.12296051270312	-3.79996386392644	2.6601
1.06668316552481	-3.82392016498142	2.6651
1.00858131766389	-3.84841470289172	2.6701
0.948637645673761	-3.87330926470891	2.6751
0.886843278224029	-3.89844888048835	2.6801
0.82319910209236	-3.92366120305495	2.6851
0.757717126440426	-3.94875600161756	2.6901
0.690421880893213	-3.97352480830861	2.6951
0.621351814847683	-3.99774076315617	2.7001
0.55056065643196	-4.02115870916355	2.7051
0.478118680357335	-4.04351559482846	2.7101
0.404113824187576	-4.06453124600458	2.7151
0.328652583660267	-4.08390957173051	2.7201
0.251860609696401	-4.10134026900967	2.7251
0.173882924466728	-4.11650108853415	2.7301
0.0948836713464871	-4.12906071622663	2.7351
0.0150453162498678	-4.13868231352013	2.7401
-0.0654327745245986	-4.14502774174131	2.7451
-0.146336439658111	-4.14776247258436	2.7501
-0.227439549293866	-4.14656115729073	2.7551
-0.308507560364196	-4.14111379232135	2.7601
-0.389301771564465	-4.13113238014593	2.7651
-0.469584205687243	-4.1163579418757	2.7701
-0.549123000285666	-4.09656769628551	2.7751
-0.627698140256822	-4.07158218034047	2.7801
-0.70510732190739	-4.04127205296733	2.7851
-0.781171701654056	-4.00556430018903	2.7901
-0.855741258370852	-3.96444754938943	2.7951
-0.928699490413697	-3.91797620612224	2.8001
-0.999967179588952	-3.86627315081256	2.8051
-1.0695049862771	-3.80953077531915	2.8101
-1.1373146919969	-3.74801019986401	2.8151
-1.20343897525715	-3.68203858675398	2.8201
-1.26795968873132	-3.61200455412548	2.8251
-1.33099469435213	-3.5383517853119	2.8301
-1.39269340006343	-3.46157102064262	2.8351
-1.4532312202446	-3.38219070182603	2.8401
-1.51280324416642	-3.30076660807834	2.8451
-1.57161743792151	-3.21787087255498	2.8501
-1.62988772170333	-3.13408079364658	2.8551
-1.68782725590902	-3.04996785664962	2.8601
-1.7456422377184	-2.96608735770936	2.8651
-1.80352645901614	-2.88296897635465	2.8701
-1.86165681214624	-2.8011085795701	2.8751
-1.92018985899984	-2.72096146489303	2.8801
-1.97925950700628	-2.64293716850494	2.8851
-2.03897576930965	-2.56739588275576	2.8901
-2.09942453009163	-2.49464645168834	2.8951
-2.1606681918382	-2.42494584722991	2.9001
-2.22274705268412	-2.35849997582917	2.9051
-2.28568124592764	-2.29546562745428	2.9101
-2.34947307226932	-2.2359533558617	2.9151
-2.41410956303475	-2.18003107051449	2.9201
-2.47956512970114	-2.12772812433662	2.9251
-2.54580417671006	-2.07903969555637	2.9301
-2.61278357916798	-2.03393128334799	2.9351
-2.68045495269816	-1.99234316338362	2.9401
-2.74876666641408	-1.95419467820936	2.9451
-2.81766557180052	-1.91938826642122	2.9501
-2.88709843878088	-1.88781316242621	2.9551
-2.95701310470004	-1.85934872373522	2.9601
-3.02735935350464	-1.83386736461404	2.9651
-3.09808954980547	-1.81123709306679	2.9701
-3.16915905740743	-1.79132366242056	2.9751
-3.24052647404119	-1.77399235950014	2.9801
-3.31215371424439	-1.75910945875691	2.9851
-3.38400597090854	-1.74654337620747	2.9901
-3.45605158374111	-1.73616555915597	2.9951
-3.52826183978212	-1.72785114794705	3.0001
-3.60061072758942	-1.72147944464039	3.0051
-3.67307466359123	-1.71693422144073	3.0101
-3.74563220520173	-1.71410389861725	3.0151
-3.81826376266034	-1.71288161847785	3.0201
-3.8909513183955	-1.71316523851853	3.0251
-3.96367816048291	-1.71485726346604	3.0301
-4.03642863450566	-1.71786473276277	3.0351
-4.10918791654263	-1.72209907704895	3.0401
-4.1819418086307	-1.72747595458717	3.0451
-4.25467655687405	-1.73391507622431	3.0501
-4.32737869177781	-1.74134002552321	3.0551
-4.40003488958501	-1.74967807896756	3.0601
-4.47263185324274	-1.75886002983125	3.0651
-4.54515621128679	-1.76882001811976	3.0701
-4.61759443277818	-1.77949536814065	3.0751
-4.68993275663674	-1.79082643456531	3.0801
-4.7621571334526	-1.80275645730553	3.0851
-4.83425317829353	-1.81523142520199	3.0901
-4.90620613285027	-1.82819994818765	3.0951
-4.97800083569231	-1.84161313748315	3.1001
-5.04962169925959	-1.85542449321142	3.1051
-5.1210526927132	-1.86958979885872	3.1101
-5.19227732953933	-1.88406702187466	3.1151
-5.26327865925224	-1.89881621986027	3.1201
-5.33403926247352	-1.91379945170006	3.1251
-5.4045412488478	-1.92898069314981	3.1301
-5.47476625736774	-1.9443257563866	3.1351
-5.54469545866975	-1.95980221307419	3.1401
-5.61430955906013	-1.97537932061479	3.1451
-5.68358880601544	-1.99102795125644	3.1501
-5.75251299496578	-2.00672052378313	3.1551
-5.8210614771772	-2.02243093759438	3.1601
-5.88921316866742	-2.03813450897393	3.1651
-5.95694656005229	-2.05380790941368	3.1701
-6.02423972723867	-2.06942910588331	3.1751
-6.09107034289812	-2.08497730294031	3.1801
-6.15741568872135	-2.10043288662971	3.1851
-6.22325266839602	-2.11577737011098	3.1901
-6.28855782127839	-2.1309933409732	3.1951
-6.35330733674664	-2.14606441021521	3.2001
-6.41747706919393	-2.16097516285959	3.2051
-6.48104255367821	-2.17571111019712	3.2101
-6.54397902218897	-2.19025864364	3.2151
-6.60626142047621	-2.20460499017736	3.2201
-6.66786442551397	-2.21873816942788	3.2251
-6.7287624634597	-2.23264695226979	3.2301
-6.78892972817776	-2.24632082105696	3.2351
-6.84834020025214	-2.25974993139086	3.2401
-6.90696766647945	-2.27292507545747	3.2451
-6.96478573980778	-2.28583764689478	3.2501
-7.0217678796918	-2.29847960719461	3.2551
-7.07788741283156	-2.31084345361231	3.2601
-7.13311755426546	-2.32292218856509	3.2651
-7.18743142877937	-2.33470929050554	3.2701
-7.24080209259836	-2.34619868624233	3.2751
-7.29320255533036	-2.35738472468734	3.2801
-7.34460580211507	-2.36826215200434	3.2851
-7.39498481595297	-2.3788260881331	3.2901
-7.4443126001778	-2.38907200466561	3.2951
-7.49256220102027	-2.39899570403647	3.3001
-7.53970673025514	-2.40859330001723	3.3051
-7.58571938787111	-2.41786119946475	3.3101
-7.6305734847362	-2.42679608531287	3.3151
-7.67424246523435	-2.43539490076741	3.3201
-7.71669992982838	-2.44365483467763	3.3251
-7.75791965751585	-2.45157330805884	3.3301
-7.79787562815808	-2.45914796173103	3.3351
-7.83654204464183	-2.46637664505	3.3401
-7.87389335484919	-2.47325740569996	3.3451
-7.90990427340648	-2.4797884805182	3.3501
-7.94454980319083	-2.4859682873303	3.3551
-7.97780525656521	-2.49179541776123	3.3601
-8.0096462763226	-2.49726863099933	3.3651
-8.04004885632103	-2.50238684848961	3.3701
-8.06898936178527	-2.50714914952336	3.3751
-8.0964445492674	-2.51155476770943	3.3801
-8.12239158624492	-2.51560308829177	3.3851
-8.1468080703489	-2.51929364629533	3.3901
-8.16967204821635	-2.5226261254747	3.3951
-8.19096203394685	-2.52560035804042	3.4001
-8.21065702718002	-2.52821632514446	3.4051
-8.22873653077132	-2.53047415808873	3.4101
-8.24518056808406	-2.53237414025067	3.4151
-8.25996969989176	-2.53391670968694	3.4201
-8.27308504089858	-2.53510246239769	3.4251
-8.28450827589543	-2.53593215622901	3.4301
-8.29422167555311	-2.53640671537961	3.4351
-8.30220811187892	-2.53652723549736	3.4401
-8.30845107334571	-2.53629498932833	3.4451
-8.31293467972502	-2.53571143289926	3.4501
-8.31564369664254	-2.53477821219429	3.4551
-8.31656354988458	-2.53349717030765	3.4601
-8.31568033949422	-2.53187035502167	3.4651
-8.31298085367903	-2.52990002679989	3.4701
-8.30845258259145	-2.5275886671487	3.4751
-8.30208373198284	-2.52493898728261	3.4801
-8.29386323682663	-2.52195393709908	3.4851
-8.28378077492465	-2.51863671438397	3.4901
-8.27182678054669	-2.51499077422834	3.4951
-8.2579924581832	-2.51101983855836	3.5001
-8.24226979644643	-2.5067279057933	3.5051
-8.22465158218891	-2.50211926051498	3.5101
-8.20513141490293	-2.49719848311908	3.5151
-8.18370372147231	-2.49197045937833	3.5201
-8.16036377133973	-2.48644038984195	3.5251
-8.13510769216508	-2.48061379900863	3.5301
-8.10793248605331	-2.47449654418233	3.5351
-8.0788360464275	-2.4680948239469	3.5401
-8.04781717562367	-2.46141518615592	3.5451
-8.01487560330005	-2.45446453535388	3.5501
-7.9800120057232	-2.44725013953985	3.5551
-7.94322802604447	-2.43977963615762	3.5601
-7.90452629562427	-2.43206103722056	3.5651
-7.86391045650258	-2.4241027334569	3.5701
-7.82138518510002	-2.41591349736157	3.5751
-7.77695621722614	-2.40750248503616	3.5801
-7.73063037447687	-2.3988792366981	3.5851
-7.68241559210073	-2.39005367573006	3.5901
-7.6323209484017	-2.38103610614481	3.5951
-7.58035669574641	-2.37183720833571	3.6001
-7.52653429323421	-2.36246803297441	3.6051
-7.47086644108127	-2.35293999293304	3.6101
-7.413367116756	-2.34326485308652	3.6151
-7.35405161289085	-2.33345471787127	3.6201
-7.29293657699328	-2.32352201646421	3.6251
-7.23004005292934	-2.31347948545754	3.6301
-7.16538152417986	-2.30334014890901	3.6351
-7.09898195880563	-2.2931172956426	3.6401
-7.03086385605083	-2.28282445370616	3.6451
-6.96105129450149	-2.27247536186936	3.6501
-6.8895699816355	-2.26208393810349	3.6551
-6.81644730463779	-2.25166424493461	3.6601
-6.74171238224615	-2.24123045165416	3.6651
-6.66539611740205	-2.23079679332669	3.6701
-6.58753125041236	-2.22037752659688	3.6751
-6.50815241229055	-2.20998688230205	3.6801
-6.42729617789435	-2.19963901494067	3.6851
-6.34500111842304	-2.18934794906693	3.6901
-6.26130785279358	-2.17912752272416	3.6951
-6.17625909734214	-2.1689913280681	3.7001
-6.08989971326688	-2.15895264936673	3.7051
-6.00227675115012	-2.14902439862126	3.7101
-5.91343949186809	-2.1392190490777	3.7151
-5.82343948310941	-2.12954856698525	3.7201
-5.7323305707436	-2.12002434195723	3.7251
-5.64016892415741	-2.11065711639738	3.7301
-5.54701305470388	-2.10145691446974	3.7351
-5.45292382638169	-2.09243297115575	3.7401
-5.35796445778311	-2.08359366199077	3.7451
-5.26220051446595	-2.07494643412326	3.7501
-5.16569989077261	-2.06649773937504	3.7551
-5.06853278026949	-2.05825297001818	3.7601
-4.9707716339552	-2.05021639802013	3.7651
-4.87249110545601	-2.04239111851866	3.7701
-4.77376798252429	-2.03477899829826	3.7751
-4.67468110423063	-2.02738063003693	3.7801
-4.57531126337274	-2.02019529307157	3.7851
-4.47574109374735	-2.0132209213935	3.7901
-4.37605494207678	-2.0064540795396	3.7951
-4.27633872456326	-1.99988994697062	3.8001
-4.17667976818685	-1.99352231144741	3.8051
-4.07716663710661	-1.98734357181548	3.8101
-3.97788894462815	-1.98134475048575	3.8151
-3.8789371514857	-1.97551551577228	3.8201
-3.78040235131649	-1.96984421410443	3.8251
-3.68237604440053	-1.96431791196749	3.8301
-3.58494990091825	-1.95892244727747	3.8351
-3.48821551514164	-1.95364248970747	3.8401
-3.39226415206768	-1.94846160932521	3.8451
-3.29718648815821	-1.94336235269746	3.8501
-3.20307234788373	-1.93832632543722	3.8551
-3.11001043784756	-1.93333427992109	3.8601
-3.01808808022464	-1.92836620663392	3.8651
-2.92739094723866	-1.9234014271963	3.8701
-2.83800279826642	-1.91841868654506	3.8751
-2.75000522099842	-1.91339624079714	3.8801
-2.66347737778132	-1.90831193577611	3.8851
-2.57849575783725	-1.90314326857272	3.8901
-2.49513393541022	-1.89786742006237	3.8951
-2.41346233282571	-1.89246123875757	3.9001
-2.33354798586624	-1.88690114348747	3.9051
-2.25545430625269	-1.88116289045675	3.9101
-2.17924083185991	-1.87522111284771	3.9151
-2.10496294843246	-1.86904847738896	3.9201
-2.03267155535011	-1.86261419344382	3.9251
-1.96241262938329	-1.8558814236685	3.9301
-1.89422660950488	-1.84880282401133	3.9351
-1.82814747422175	-1.84131288267708	3.9401
-1.76420129604453	-1.8333147447059	3.9451
-1.70240390982876	-1.82465744152784	3.9501
-1.64275707540105	-1.8150961674992	3.9551
-1.5852420583969	-1.80422189257232	3.9601
-1.52980870669809	-1.7913335221566	3.9651
-1.47635643855065	-1.77519674789622	3.9701
-1.42470000575685	-1.75354904199281	3.9751
-1.37450396714419	-1.72212890299654	3.9801
-1.32521744424479	-1.69822614825577	3.9851
-1.2778249277685	-1.74307188228713	3.9901
-1.23765560622471	-1.75450421987804	3.9951
-1.20144946229598	-1.75007626985337	4.0001
-1.16772249239047	-1.737865990427	4.0051
-1.13580710513405	-1.72190658962367	4.0101
-1.10543503168374	-1.70425862019898	4.0151
-1.07653234649144	-1.68594566112141	4.0201
-1.0491122800516	-1.66743141475324	4.0251
-1.02321848930492	-1.64887968467302	4.0301
-0.99889588714024	-1.63030021708089	4.0351
-0.976176809798643	-1.61163059692797	4.0401
-0.955075626597095	-1.59278121917612	4.0451
-0.935587815550189	-1.57365882446823	4.0501
-0.917691219955527	-1.55417775660211	4.0551
-0.90134820444043	-1.53426439641177	4.0601
-0.886508024460076	-1.51385799329932	4.0651
-0.873109071092692	-1.49290975745446	4.0701
-0.861080850021631	-1.47138125491252	4.0751
-0.850345660063327	-1.44924265922338	4.0801
-0.840819989636996	-1.4264711298453	4.0851
-0.832415672269683	-1.40304942804608	4.0901
-0.825040848405559	-1.37896479592691	4.0951
-0.818600778576624	-1.35420808220874	4.1001
-0.812998547174097	-1.32877308068787	4.1051
-0.80813568909771	-1.30265604267097	4.1101
-0.803912764723975	-1.275855326451	4.1151
-0.800229902739943	-1.24837115173518	4.1201
-0.796987325170756	-1.22020543207862	4.1251
-0.79408586490311	-1.19136166389538	4.1301
-0.791427482624702	-1.16184485499339	4.1351
-0.78891578747117	-1.13166147949912	4.1401
-0.786456563578646	-1.10081944897845	4.1451
-0.783958303039308	-1.06932809203686	4.1501
-0.781332744382125	-1.03719813637586	4.1551
-0.77849541458985	-1.0044416888468	4.1601
-0.775366171682769	-0.971072209893871	4.1651
-0.77186974410337	-0.937104479783049	4.1701
-0.767936262390377	-0.9025545545657	4.1751
-0.763501778098663	-0.867439710224433	4.1801
-0.758508764254069	-0.83177837394888	4.1851
-0.752906591405427	-0.795590041848348	4.1901
-0.746651972756903	-0.758895182765475	4.1951
-0.739709371835596	-0.721715128184717	4.2001
-0.732051365907489	-0.684071948632642	4.2051
-0.723658958375289	-0.645988317108537	4.2101
-0.714521833640887	-0.607487360736117	4.2151
-0.704638547991006	-0.568592501745977	4.2201
-0.694016650756202	-0.529327289512553	4.2251
-0.682672730433023	-0.489715225522577	4.2301
-0.67063238122441	-0.449779583326633	4.2351
-0.657930086529349	-0.409543226034001	4.2401
-0.64460901671789	-0.36902842367372	4.2451
-0.630720739976493	-0.328256673267771	4.2501
-0.616324846099383	-0.287248524281774	4.2551
-0.601488484624962	-0.246023412278724	4.2601
-0.586285820075856	-0.204599503417252	4.2651
-0.570797408564816	-0.162993552468553	4.2701
-0.555109501396768	-0.121220776753713	4.2751
-0.5393132828356	-0.0792947481335	4.2801
-0.523504050300852	-0.0372273049970238	4.2851
-0.507780346645804	0.00497151428911913	4.2901
-0.49224305495397	0.0472935152802183	4.2951
-0.476994467346826	0.0897323680523519	4.3001
-0.462137339619741	0.1322836041109	4.3051
-0.447773944191965	0.174944589984085	4.3101
-0.434005133609192	0.217714477872082	4.3151
-0.420929426979315	0.260594134562448	4.3201
-0.408642131208733	0.303586050002486	4.3251
-0.397234508161691	0.346694227216843	4.3301
-0.386792998207465	0.389924055780668	4.3351
-0.377398509247222	0.43328217104483	4.3401
-0.369125779504481	0.476776301736887	4.3451
-0.362042820425389	0.520415108407302	4.3501
-0.356210445160157	0.564208015661912	4.3551
-0.351681885935506	0.608165040434673	4.3601
-0.348502502797134	0.652296619484048	4.3651
-0.346709583910041	0.696613438070715	4.3701
-0.34633223667714	0.741126262466844	4.3751
-0.347391367363768	0.785845778398502	4.3801
-0.349899745504567	0.830782437176871	4.3851
-0.353862148500005	0.8759463113658	4.3901
-0.359275580554453	0.921346961192586	4.3951
-0.366129559446644	0.966993312911477	4.4001
-0.374406464013981	1.01289354995167	4.4051
-0.384081934582303	1.05905501724971	4.4101
-0.395125318429839	1.10548413941919	4.4151
-0.407500152261731	1.15218635235359	4.4201
-0.421164673529812	1.19916604857314	4.4251
-0.436072352784311	1.2464265356924	4.4301
-0.452172439401805	1.29397000764925	4.4351
-0.469410513515754	1.34179752789354	4.4401
-0.487729037357886	1.38990902404527	4.4451
-0.507067899912226	1.43830329291561	4.4501
-0.527364949248883	1.48697801511568	4.4551
-0.548556507625767	1.53592977830516	4.4601
-0.570577865079109	1.58515410807304	4.4651
-0.593363747918401	1.63464550547584	4.4701
-0.616848759111656	1.68439749030637	4.4751
-0.640967788298003	1.73440264911383	4.4801
-0.665656389655751	1.78465268718208	4.4851
-0.690851126491765	1.83513848343817	4.4901
-0.716489881918248	1.88585014764926	4.4951
-0.742512135449333	1.93677707910853	4.5001
-0.768859205777964	1.98790802615358	4.5051
-0.795474460444712	2.0392311458239	4.5101
-0.822303493195351	2.09073406325253	4.5151
-0.849294270507315	2.14240393017817	4.5201
-0.87639724854958	2.19422748217662	4.5251
-0.903565462309102	2.24619109429807	4.5301
-0.930754588672395	2.29828083475223	4.5351
-0.957922985315628	2.35048251638086	4.5401
-0.985031707341157	2.40278174572238	4.5451
-1.01204450368259	2.45516396952915	4.5501
-1.03892779519127	2.50761451857092	4.5551
-1.0656506363631	2.56011864866442	4.5601
-1.09218466265897	2.6126615788814	4.5651
-1.11850402521019	2.66522852690861	4.5701
-1.14458531468963	2.7178047415765	4.5751
-1.17040747604702	2.77037553258213	4.5801
-1.19595171566112	2.82292629747373	4.5851
-1.22120140242354	2.87544254591653	4.5901
-1.24614196408817	2.92790992140037	4.5951
-1.2707607801981	2.98031422042287	4.6001
-1.29504707270939	3.03264140927253	4.6051
-1.31899179538603	3.08487763855172	4.6101
-1.34258752288589	3.13700925550405	4.6151
-1.36582834042643	3.18902281431576	4.6201
-1.38870973470648	3.24090508450057	4.6251
-1.41122848680114	3.29264305748774	4.6301
-1.43338256755071	3.34422395155064	4.6351
-1.45517103593785	3.39563521519201	4.6401
-1.47659394084825	3.44686452910914	4.6451
-1.49765222655646	3.4978998068663	4.6501
-1.51834764218635	3.54872919438264	4.6551
-1.5386826553613	3.59934106835694	4.6601
-1.55866037018479	3.64972403372027	4.6651
-1.57828444965571	3.69986692024568	4.6701
-1.59755904256778	3.74975877838195	4.6751
-1.61648871491545	3.79938887443637	4.6801
-1.63507838578032	3.84874668516635	4.6851
-1.65333326764684	3.89782189187721	4.6901
-1.67125881108086	3.94660437410656	4.6951
-1.68886065365392	3.99508420294539	4.7001
-1.70614457301099	4.04325163409478	4.7051
-1.72311644393918	4.09109710067828	4.7101
-1.73978219929071	4.13861120591473	4.7151
-1.75614779459883	4.18578471565439	4.7201
-1.7722191762285	4.23260855085918	4.7251
-1.78800225288767	4.27907378005771	4.7301
-1.80350287031053	4.32517161180573	4.7351
-1.81872678895915	4.37089338720543	4.7401
-1.83367966454557	4.41623057248969	4.7451
-1.84836703120573	4.46117475171648	4.7501
-1.8627942871499	4.50571761959641	4.7551
-1.87696668261747	4.54985097446381	4.7601
-1.89088930995985	4.59356671141054	4.7651
-1.90456709570476	4.63685681561417	4.7701
-1.91800479443267	4.67971335585307	4.7751
-1.9312069843046	4.72212847822552	4.7801
-1.94417806411873	4.76409440009862	4.7851
-1.95692225173298	4.80560340425961	4.7901
-1.96944358373187	4.84664783331424	4.7951
-1.98174591620887	4.88722008430476	4.8001
-1.99383292654549	4.92731260357212	4.8051
-2.00570811607278	4.96691788185401	4.8101
-2.01737481351108	5.00602844961839	4.8151
-2.02883617908506	5.04463687264031	4.8201
-2.04009520922861	5.08273574781949	4.8251
-2.05115474178753	5.12031769922756	4.8301
-2.06201746164458	5.15737537440118	4.8351
-2.07268590668648	5.19390144086477	4.8401
-2.08316247406013	5.22988858288614	4.8451
-2.09344942663343	5.26532949846049	4.8501
-2.10354889962742	5.30021689652438	4.8551
-2.11346290736066	5.33454349439897	4.8601
-2.1231933500411	5.36830201543779	4.8651
-2.13274202060182	5.40148518691533	4.8701
-2.14211061150514	5.43408573811484	4.8751
-2.15130072150832	5.46609639864116	4.8801
-2.16031386234607	5.4975098969327	4.8851
-2.16915146531366	5.52831895899253	4.8901
-2.17781488772748	5.55851630731977	4.8951
-2.18630541923806	5.58809466004406	4.9001
-2.19462428798182	5.61704673026268	4.9051
-2.20277266656833	5.64536522557946	4.9101
-2.21075167787513	5.67304284783931	4.9151
-2.21856240065199	5.70007229305762	4.9201
-2.22620587492845	5.72644625154694	4.9251
-2.23368310722141	5.75215740824673	4.9301
-2.24099507552027	5.77719844322504	4.9351
-2.24814273408536	5.8015620324022	4.9401
-2.25512701801725	5.82524084843958	4.9451
-2.26194884763578	5.84822756184782	4.9501
-2.26860913263914	5.87051484226614	4.9551
-2.27510877606955	5.89209535995171	4.9601
-2.28144867807546	5.91296178745787	4.9651
-2.28762973947988	5.93310680150986	4.9701
-2.29365286515862	5.95252308507949	4.9751
-2.2995189672329	5.97120332965908	4.9801
-2.30522896808568	5.98914023774075	4.9851
-2.31078380319899	6.00632652549326	4.9901
-2.31618442382967	6.02275492565659	4.9951
-2.32143179952076	6.03841819063787	5.0001
-2.32652692045727	6.05330909582737	5.0051
-2.33147079967615	6.0674204431325	5.0101
-2.33626447512972	6.08074506473157	5.0151
-2.34090901161374	6.09327582705447	5.0201
-2.34540550256271	6.10500563499812	5.0251
-2.3497550717269	6.11592743638052	5.0301
-2.35395887471703	6.12603422663302	5.0351
-2.35801810043898	6.13531905374158	5.0401
-2.36193397242665	6.14377502345665	5.0451
-2.36570775005293	6.15139530474963	5.0501
-2.36934072965044	6.15817313554947	5.0551
-2.37283424553321	6.16410182875944	5.0601
-2.37618967091673	6.16917477855963	5.0651
-2.37940841875482	6.17338546700275	5.0701
-2.38249194248203	6.17672747092098	5.0751
-2.38544173667463	6.17919446915114	5.0801
-2.38825933762278	6.1807802500831	5.0851
-2.39094632382207	6.18147871954787	5.0901
-2.39350431638592	6.18128390905885	5.0951
-2.39593497937175	6.18018998441799	5.1001
-2.39824002003235	6.1781912546888	5.1051
-2.40042118898936	6.17528218157969	5.1101
-2.40248028031437	6.17145738920596	5.1151
-2.40441913154763	6.16671167429765	5.1201
-2.40623962361984	6.16104001682395	5.1251
-2.40794368069721	6.15443759108074	5.1301
-2.40953326994307	6.14689977724139	5.1351
-2.4110104011892	6.13842217339672	5.1401
-2.41237712651847	6.12900060809782	5.1451
-2.4136355397577	6.11863115342318	5.1501
-2.41478777586991	6.10731013858379	5.1551
-2.41583601025274	6.09503416409472	5.1601
-2.41678245792827	6.08180011652123	5.1651
-2.41762937262538	6.0676051838295	5.1701
-2.4183790457498	6.0524468713513	5.1751
-2.41903380523329	6.03632301839548	5.1801
-2.41959601425846	6.01923181550904	5.1851
-2.42006806984947	6.00117182242294	5.1901
-2.42045240132187	5.98214198668521	5.1951
-2.42075146858962	5.96214166301213	5.2001
-2.42096776030723	5.94117063336262	5.2051
-2.4211037918571	5.91922912775495	5.2101
-2.42116210315057	5.8963178458349	5.2151
-2.421145256248	5.8724379792059	5.2201
-2.4210558327847	5.847591234529	5.2251
-2.42089643117986	5.8217798573884	5.2301
-2.42066966363243	5.79500665692926	5.2351
-2.42037815287567	5.76727503125422	5.2401
-2.42002452868761	5.73858899357074	5.2451
-2.41961142413871	5.70895319906724	5.2501
-2.41914147156176	5.6783729724958	5.2551
-2.41861729823329	5.64685433642158	5.2601
-2.41804152174779	5.61440404010267	5.2651
-2.41741674507	5.5810295889406	5.2701
-2.41674555125795	5.5467392744431	5.2751
-2.41603049783366	5.51154220461845	5.2801
-2.41527411079463	5.47544833471008	5.2851
-2.41447887825365	5.43846849817797	5.2901
-2.41364724369594	5.40061443779151	5.2951
-2.41278159884772	5.36189883671644	5.3001
-2.41188427614776	5.32233534942619	5.3051
-2.41095754082181	5.28193863228447	5.3101
-2.41000358255985	5.24072437359471	5.3151
-2.40902450680353	5.19870932291911	5.3201
-2.4080223256484	5.15591131943683	5.3251
-2.40699894837968	5.11234931909328	5.3301
-2.40595617166332	5.06804342027883	5.3351
-2.4048956694104	5.02301488774748	5.3401
-2.40381898235717	4.97728617447767	5.3451
-2.40272750739687	4.93088094115464	5.3501
-2.40162248670922	4.88382407294625	5.3551
-2.40050499674468	4.83614169321967	5.3601
-2.3993759371212	4.78786117384922	5.3651
-2.39823601950937	4.73901114175215	5.3701
-2.39708575657323	4.68962148129518	5.3751
-2.39592545106056	4.63972333219299	5.3801
-2.3947551851131	4.58934908256159	5.3851
-2.39357480990775	4.53853235676578	5.3901
-2.39238393570443	4.48730799773961	5.3951
-2.39118192240624	4.43571204346879	5.4001
-2.38996787071327	4.38378169735284	5.4051
-2.38874061396228	4.33155529220404	5.4101
-2.3874987107215	4.2790722476673	5.4151
-2.3862404381965	4.22637302090033	5.4201
-2.38496378649361	4.17349905038824	5.4251
-2.38366645373473	4.12049269283469	5.4301
-2.3823458420048	4.06739715309977	5.4351
-2.38099905403048	4.01425640723133	5.4401
-2.37962289045471	3.96111511868015	5.4451
-2.37821384744976	3.90801854783197	5.4501
-2.37676811432065	3.85501245503448	5.4551
-2.37528157058389	3.80214299733375	5.4601
-2.37374978180391	3.7494566191459	5.4651
-2.37216799324366	3.69699993707087	5.4701
-2.37053111994583	3.64481961906317	5.4751
-2.36883373156261	3.5929622580338	5.4801
-2.36707002942327	3.54147423994581	5.4851
-2.36523381268685	3.49040160614031	5.4901
-2.36331842922765	3.4397899095631	5.4951
-2.36131670541307	3.38968406398454	5.5001
-2.3592208468871	3.34012818498688	5.5051
-2.3570222997538	3.29116542069687	5.5101
-2.35471155771066	3.24283776936456	5.5151
-2.35227789547481	3.19518587968683	5.5201
-2.34970900164786	3.14824882802325	5.5251
-2.34699047398983	3.10206386452563	5.5301
-2.34410512580125	3.05666611706831	5.5351
-2.3410320316453	3.01208823773322	5.5401
-2.33774521084679	2.96835997090935	5.5451
-2.3342118032996	2.92550761385619	5.5501
-2.33038952560107	2.88355332914089	5.5551
-2.3262230930005	2.84251425143306	5.5601
-2.32163912996723	2.80240130591444	5.5651
-2.31653882703479	2.76321761692038	5.5701
-2.3107871552727	2.72495632411421	5.5751
-2.30419667349104	2.6875975236856	5.5801
-2.29650256214977	2.65110388324135	5.5851
-2.28732288224615	2.61541418388969	5.5901
-2.27607923501152	2.58043344314328	5.5951
-2.26195088811326	2.54601605804007	5.6001
-2.24353706939915	2.51194663920446	5.6051
-2.24034853216879	2.47796946394732	5.6101
-2.28671266723265	2.44631950263826	5.6151
-2.29794507875807	2.42271839772938	5.6201
-2.29466350454617	2.40197118307388	5.6251
-2.28552192104453	2.38205706206739	5.6301
-2.27422856994753	2.36227672495057	5.6351
-2.26244678922285	2.34248490904609	5.6401
-2.25083001588663	2.3227690366389	5.6451
-2.23958063659345	2.30329325638244	5.6501
-2.22869778730029	2.28423038412389	5.6551
-2.21809697798727	2.26573323880117	5.6601
-2.20766766036845	2.24792485675192	5.6651
-2.19729988845633	2.23089754767509	5.6701
-2.18689542719581	2.21471577550523	5.6751
-2.17637113944171	2.19942036010292	5.6801
-2.16565872106838	2.18503279080859	5.6851
-2.15470290064195	2.17155911796267	5.6901
-2.14345917911038	2.15899323640888	5.6951
-2.1318916252023	2.14731954674471	5.7001
-2.11997094403954	2.13651505716787	5.7051
-2.10767288273492	2.126551015804	5.7101
-2.09497696277426	2.11739416542646	5.7151
-2.08186549771954	2.10900770340933	5.7201
-2.06832284603937	2.10135201631191	5.7251
-2.05433485083691	2.09438524534722	5.7301
-2.03988842454389	2.0880637265725	5.7351
-2.02497124419417	2.0823423397462	5.7401
-2.00957152999701	2.07717479148339	5.7451
-1.99367788635948	2.07251385203035	5.7501
-1.97727918920031	2.0683115599953	5.7551
-1.96036450765314	2.06451940574565	5.7601
-1.94292305112107	2.06108850131265	5.7651
-1.92494413518283	2.05796974250455	5.7701
-1.90641716124907	2.05511396747821	5.7751
-1.88733160642339	2.05247211476482	5.7801
-1.86767702085595	2.04999538288758	5.7851
-1.84744303053873	2.04763539300155	5.7901
-1.82661934409284	2.04534435555202	5.7951
-1.80519576224841	2.0430752414701	5.8001
-1.78316218927856	2.04078195808512	5.8051
-1.76050864557113	2.03841952977168	5.8101
-1.73722528083103	2.03594428290583	5.8151
-1.7133023873683	2.03331403470971	5.8201
-1.68873041311364	2.03048828519434	5.8251
-1.66349997401814	2.02742841132412	5.8301
-1.63760186546622	2.02409786226084	5.8351
-1.61102707247111	2.02046235444377	5.8401
-1.58376677839833	2.01649006501835	5.8451
-1.5558123719647	2.01215182200448	5.8501
-1.52715545241261	2.00742128938255	5.8551
-1.49778783252056	2.00227514524128	5.8601
-1.46770153955762	1.9966932507933	5.8651
-1.43688881396576	1.99065880817455	5.8701
-1.40534210571522	1.98415850468971	5.8751
-1.37305406845062	1.97718264116503	5.8801
-1.34001755145723	1.96972524200644	5.8851
-1.30622558952421	1.96178414462877	5.8901
-1.27167139100743	1.95336106588253	5.8951
-1.23634832423146	1.9444616432078	5.9001
-1.20024990271376	1.93509544847165	5.9051
-1.16336976938702	1.92527597254038	5.9101
-1.12570168051169	1.91502057885741	5.9151
-1.08723948959937	1.90435042473103	5.9201
-1.0479771320345	1.89329034921359	5.9251
-1.00790861096385	1.88186872694477	5.9301
-0.967027985103682	1.87011728774941	5.9351
-0.925329359132849	1.85807090222196	5.9401
-0.88280687741683	1.84576733405409	5.9451
-0.839454721671775	1.8332469603861	5.9501
-0.795267113259263	1.82055246198943	5.9551
-0.75023832081625	1.80772848560224	5.9601
-0.704362673668239	1.79482128132379	5.9651
-0.657634581647616	1.78187831837382	5.9701
-0.610048561726473	1.76894788308954	5.9751
-0.56159927175488	1.75607866335156	5.9801
-0.512281551520687	1.74331932407705	5.9851
-0.4620904712738	1.73071807859654	5.9901
-0.411021387643351	1.71832226104448	5.9951
-0.359070006639605	1.70617790492422	6.0001
-0.306232453625579	1.69432933311165	6.0051
-0.252505349563205	1.68281876441241	6.0101
-0.197885892982892	1.6716859417465	6.0151
-0.14237194686282	1.66096778667151	6.0201
-0.085962129502855	1.65069808468258	6.0251
-0.028655908364092	1.64090720533465	6.0301
0.0295463043254571	1.63162186065814	6.0351
0.0886430554316462	1.6228649048891	6.0401
0.148631755616163	1.61465517788401	6.0451
0.209508586177337	1.60700739393596	6.0501
0.271268409555571	1.59993207709319	6.0551
0.333904684874549	1.59343554338945	6.0601
0.397409389941673	1.5875199296725	6.0651
0.461772951103606	1.5821832681811	6.0701
0.526984182288981	1.57741960526762	6.0751
0.59303023435486	1.57321916208234	6.0801
0.659896555972873	1.56956853459105	6.0851
0.72756686699045	1.56645092969771	6.0901
0.796023145040168	1.56384643383605	6.0951
0.86524562607679	1.56173231007832	6.1001
0.935212819347353	1.56008331943278	6.1051
1.00590153695118	1.55887206187876	6.1101
1.07728693816416	1.55806933241971	6.1151
1.14934258822781	1.55764448750605	6.1201
1.22204053135388	1.55756581704045	6.1251
1.29535137728148	1.55780091730314	6.1301
1.36924440055477	1.55831706025736	6.1351
1.44368765167684	1.55908155492087	6.1401
1.51864807875054	1.56006209663182	6.1451
1.59409165847467	1.56122710042253	6.1501
1.6699835348723	1.562546015029	6.1551
1.74628816427918	1.56398961437496	6.1601
1.82296946478607	1.56553026389847	6.1651
1.89999096854808	1.56714215932176	6.1701
1.97731597504893	1.5688015361363	6.1751
2.05490770368635	1.57048684827371	6.1801
2.13272944386073	1.57217891512847	6.1851
2.21074470097357	1.57386103635019	6.1901
2.2889173367322	1.57551907433103	6.1951
2.36721170231385	1.57714150479976	6.2001
2.44559276312047	1.57871943618498	6.2051
2.52402621388338	1.5802465989214	6.2101
2.60247858333318	1.58171930606819	6.2151
2.68091732738599	1.58313638709259	6.2201
2.75931091052017	1.5844990967092	6.2251
2.83762887477041	1.58581100108267	6.2301
2.91584189622673	1.58707784376328	6.2351
2.99392182900246	1.58830739389865	6.2401
3.07184173683283	1.58950927936905	6.2451
3.14957591262542	1.59069480747524	6.2501
3.22709988647145	1.59187677592904	6.2551
3.30439042275255	1.59306927677053	6.2601
3.38142550691837	1.59428749576313	6.2651
3.45818432297941	1.59554750982656	6.2701
3.53464722242416	1.59686608481394	6.2751
3.61079568552347	1.59826047584491	6.2801
3.68661227606479	1.59974823224467	6.2851
3.76208059042822	1.60134700892603	6.2901
3.83718520196394	1.60307438582883	6.2951
3.91191160166925	1.60494769687248	6.3001
3.98624613603247	1.60698386961974	6.3051
4.06017594297272	1.60919927667221	6.3101
4.13368888655988	1.61160959953015	6.3151
4.20677349144672	1.6142297055758	6.3201
4.27941887749853	1.61707353850258	6.3251
4.35161469537607	1.62015402241936	6.3301
4.42335106350654	1.62348297966806	6.3351
4.4946185069259	1.62707106218257	6.3401
4.56540789846378	1.63092769620561	6.3451
4.63571040239075	1.63506103984642	6.3501
4.7055174210207	1.63947795310902	6.3551
4.77482054422398	1.64418397967854	6.3601
4.84361150219879	1.64918333988072	6.3651
4.91188212138196	1.65447893402183	6.3701
4.9796242837046	1.66007235536228	6.3751
5.04682988905886	1.66596391190098	6.3801
5.11349082101282	1.67215265613381	6.3851
5.17959891568038	1.67863642197055	6.3901
5.24514593363878	1.68541186793826	6.3951
5.31012353480126	1.69247452589191	6.4001
5.37452325609341	1.69981885438018	6.4051
5.43833649183789	1.70743829594369	6.4101
5.50155447661857	1.71532533755818	6.4151
5.56416827057263	1.72347157355346	6.4201
5.62616874687701	1.7318677703163	6.4251
5.68754658129222	1.740503932184	6.4301
5.748292243663	1.74936936794711	6.4351
5.80839599114436	1.75845275742546	6.4401
5.86784786308827	1.76774221766915	6.4451
5.92663767740929	1.77722536832246	6.4501
5.98475502831078	1.78688939579674	6.4551
6.0421892852654	1.79672111589378	6.4601
6.09892959311419	1.80670703460627	6.4651
6.1549648731975	1.81683340682647	6.4701
6.21028382541148	1.82708629276981	6.4751
6.26487493110703	1.83745161193071	6.4801
6.31872645673659	1.84791519443192	6.4851
6.37182645818611	1.85846282967384	6.4901
6.42416278573496	1.86908031220112	6.4951
6.47572308954672	1.87975348474041	6.5001
6.52649482567742	1.89046827839618	6.5051
6.57646526252533	1.90121074999738	6.5101
6.6256214876846	1.91196711662117	6.5151
6.67395041517404	1.92272378733904	6.5201
6.72143879298292	1.93346739223159	6.5251
6.76807321093191	1.94418480875239	6.5301
6.8138401087961	1.95486318551436	6.5351
6.85872578468034	1.96548996359738	6.5401
6.90271640361864	1.97605289546935	6.5451
6.94579800638387	1.98654006163695	6.5501
6.98795651848491	1.99693988513074	6.5551
7.02917775933844	2.00724114393917	6.5601
7.06944745160767	2.01743298151988	6.5651
7.10875123068241	2.02750491549141	6.5701
7.14707465430702	2.03744684464381	6.5751
7.18440321233089	2.04724905436988	6.5801
7.22072233658581	2.05690222064995	6.5851
7.25601741087321	2.06639741270098	6.5901
7.29027378106022	2.07572609439963	6.5951
7.32347676527691	2.08488012459757	6.6001
7.35561166420741	2.09385175643418	6.6051
7.38666377147347	2.10263363575075	6.6101
7.41661838410451	2.1112187987004	6.6151
7.44546081308978	2.11960066866078	6.6201
7.47317639401122	2.12777305252962	6.6251
7.4997504977588	2.13573013649507	6.6301
7.52516854131158	2.1434664813564	6.6351
7.54941599860571	2.15097701748517	6.6401
7.57247841147116	2.15825703947637	6.6451
7.59434140064254	2.16530220058158	6.6501
7.61499067685394	2.17210850696577	6.6551
7.63441205200303	2.17867231185697	6.6601
7.65259145040325	2.18499030963386	6.6651
7.66951492012037	2.19105952990753	6.6701
7.68516864439563	2.19687733162968	6.6751
7.69953895317265	2.20244139727948	6.6801
7.71261233471959	2.20774972714741	6.6851
7.72437544737284	2.21280063376603	6.6901
7.73481513139238	2.21759273649091	6.6951
7.74391842096019	2.22212495627795	6.7001
7.75167255631836	2.22639651065354	6.7051
7.75806499606976	2.23040690890849	6.7101
7.76308342965639	2.23415594751739	6.7151
7.766715790028	2.23764370579387	6.7201
7.7689502665291	2.24087054178857	6.7251
7.76977531801837	2.24383708842219	6.7301
7.76917968624777	2.24654424986165	6.7351
7.76715240952691	2.24899319812647	6.7401
7.76368283669791	2.25118536992059	6.7451
7.75876064145791	2.25312246367611	6.7501
7.75237583705164	2.25480643679657	6.7551
7.74451879137676	2.25623950308135	6.7601
7.73518024254022	2.25742413031559	6.7651
7.7243513149004	2.25836303799412	6.7701
7.71202353564013	2.25905919516935	6.7751
7.69818885192197	2.25951581838252	6.7801
7.68283964866279	2.25973636965484	6.7851
7.66596876699234	2.25972455450846	6.7901
7.64756952343769	2.25948431997883	6.7951
7.62763572989691	2.2590198525847	6.8001
7.60616171446544	2.25833557621586	6.8051
7.58314234316192	2.2574361498984	6.8101
7.55857304263622	2.25632646539334	6.8151
7.53244982391081	2.25501164458322	6.8201
7.50476930724308	2.25349703660049	6.8251
7.47552874814343	2.25178821464003	6.8301
7.44472606466914	2.24989097242159	6.8351
7.41235986602042	2.24781132022387	6.8401
7.37842948253778	2.24555548044696	6.8451
7.34293499716612	2.2431298826518	6.8501
7.30587727843928	2.24054115799198	6.8551
7.26725801508347	2.23779613299659	6.8601
7.22707975227007	2.23490182262907	6.8651
7.18534592959579	2.23186542255346	6.8701
7.1420609208374	2.22869430054418	6.8751
7.09723007551906	2.22539598696035	6.8801
7.0508597623319	2.22197816422091	6.8851
7.00295741442866	2.21844865520233	6.8901
6.95353157657967	2.21481541048516	6.8951
6.90259195422713	2.21108649437017	6.9001
6.85014946433766	2.20727006960628	6.9051
6.79621628806736	2.20337438074037	6.9101
6.74080592511693	2.19940773602231	6.9151
6.68393324969364	2.19537848780785	6.9201
6.62561456791424	2.1912950113907	6.9251
6.5658676765182	2.18716568219819	6.9301
6.50471192260239	2.18299885132252	6.9351
6.44216826421102	2.17880281933052	6.9401
6.37825933138611	2.17458580833738	6.9451
6.31300948740316	2.1703559323141	6.9501
6.24644488972214	2.16612116566332	6.9551
6.17859355024338	2.16188931004771	6.9601
6.10948539433834	2.15766795954951	6.9651
6.03915231805687	2.15346446420842	6.9701
5.96762824293839	2.14928589205146	6.9751
5.89494916770085	2.14513898973099	6.9801
5.82115321608557	2.14103014193672	6.9851
5.74628068008754	2.13696532978308	6.9901
5.67037405772312	2.13295008839887	6.9951
5.59347808449034	2.12898946399399	7.0001
5.51563975761555	2.12508797071725	7.0051
5.43690835218932	2.12124954765316	7.0101
5.35733542826773	2.11747751635055	7.0151
5.27697482804309	2.11377453929544	7.0201
5.19588266219009	2.11014257980036	7.0251
5.11411728455801	2.10658286377583	7.0301
5.0317392544244	2.1030958438956	7.0351
4.94881128559469	2.09968116666311	7.0401
4.86539818175583	2.09633764290051	7.0451
4.78156675757737	2.09306322216523	7.0501
4.6973857452022	2.08985497158196	7.0551
4.61292568592155	2.08670905954551	7.0601
4.52825880696987	2.08362074469971	7.0651
4.44345888358212	2.08058437053315	7.0701
4.35860108661283	2.07759336584775	7.0751
4.27376181622401	2.07464025127033	7.0801
4.18901852230386	2.07171665182226	7.0851
4.10444951250344	2.06881331544146	7.0901
4.02013374890285	2.06592013714039	7.0951
3.93615063448106	2.06302618823162	7.1001
3.852579790686	2.06011974973957	7.1051
3.76950082745921	2.05718834863248	7.1101
3.68699310709286	2.05421879487502	7.1151
3.60513550323687	2.05119721629078	7.1201
3.52400615620118	2.04810908676231	7.1251
3.44368222535146	2.04493924099836	7.1301
3.36423963890728	2.0416718655108	7.1351
3.28575284047757	2.03829044990034	7.1401
3.20829453039754	2.03477767372174	7.1451
3.1319353977512	2.03111519038984	7.1501
3.05674383573285	2.02728324771187	7.1551
2.98278562802455	2.02326005004681	7.1601
2.91012358615024	2.01902071222579	7.1651
2.83881710594406	2.01453556795766	7.1701
2.76892159285189	2.00976745537738	7.1751
2.70048767720477	2.00466737590555	7.1801
2.63356009557855	1.99916755141471	7.1851
2.56817604301523	1.99317028472177	7.1901
2.50436268554781	1.9865299646973	7.1951
2.44213333193723	1.9790236651091	7.2001
2.38148143798146	1.97030226003441	7.2051
2.32237103577156	1.95980702031386	7.2101
2.26472108427849	1.94662197259578	7.2151
2.20837902760191	1.92919885931644	7.2201
2.15307399265802	1.90480038527767	7.2251
2.09832820855752	1.8683441091435	7.2301
2.04365524525219	1.8947343394398	7.2351
1.99492523404115	1.93179195339182	7.2401
1.95248901846749	1.9399948752622	7.2451
1.91320762836411	1.93435690601957	7.2501
1.875671310855	1.92208207228797	7.2551
1.83929461708473	1.90680985928747	7.2601
1.80389770263316	1.89038694971459	7.2651
1.76949461861992	1.87370106685995	7.2701
1.73618102328525	1.85711905121887	7.2751
1.7040747309775	1.84073056921883	7.2801
1.67328570298957	1.82448678325345	7.2851
1.64390261818347	1.80827874368168	7.2901
1.61598857758525	1.79198021412508	7.2951
1.58958155535638	1.77546948702349	7.3001
1.56469703682665	1.75863904667765	7.3051
1.54133140264078	1.74139849976226	7.3101
1.51946529944641	1.72367404308948	7.3151
1.49906664266281	1.70540638190478	7.3201
1.48009312752454	1.68654816557368	7.3251
1.46249424708984	1.66706149214552	7.3301
1.44621287361178	1.6469157304659	7.3351
1.43118648041974	1.62608573946607	7.3401
1.41734808245442	1.60455047675749	7.3451
1.40462696531154	1.58229194909922	7.3501
1.39294926097537	1.55929444439116	7.3551
1.38223841642277	1.53554398581621	7.3601
1.3724155906416	1.51102795590537	7.3651
1.36340000665375	1.48573484749905	7.3701
1.35510927804314	1.45965410768045	7.3751
1.34745972405739	1.43277604869505	7.3801
1.34036668323026	1.40509180640839	7.3851
1.3337448324441	1.37659333196461	7.3901
1.32750851610951	1.34727340620469	7.3951
1.32157208849183	1.31712566921841	7.4001
1.31585027098978	1.28614465951941	7.4051
1.31025852521698	1.25432585873003	7.4101
1.3047134419915	1.22166573872398	7.4151
1.29913314569919	1.18816180883507	7.4201
1.29343771295486	1.15381266120905	7.4251
1.28754960394699	1.11861801270746	7.4301
1.28139410438114	1.08257874197176	7.4351
1.27489977543508	1.04569692039603	7.4401
1.26799890866419	1.0079758359062	7.4451
1.26062798235791	0.969420008492503	7.4501
1.25272811526559	0.930035196641068	7.4551
1.24424551341302	0.88982839373305	7.4601
1.23513190495936	0.848807813809487	7.4651
1.22534495806392	0.806982866140313	7.4701
1.21484867604009	0.764364118099514	7.4751
1.20361376414433	0.720963246261494	7.4801
1.1916179618976	0.676792975593481	7.4851
1.17884633499	0.631867006947343	7.4901
1.16529152073703	0.586199933354192	7.4951
1.15095392113816	0.539807145700572	7.5001
1.13584183821466	0.492704728708281	7.5051
1.11997154610658	0.444909348471207	7.5101
1.10336729590087	0.396438132739588	7.5151
1.0860612488504	0.347308545765259	7.5201
1.06809333540377	0.297538259371115	7.5251
1.04951103769577	0.247145022300921	7.5301
1.03036909499609	0.196146529826803	7.5351
1.01072913210707	0.1445602958879	7.5401
0.990659212417615	0.0924035299575854	7.5451
0.970233318530104	0.0396930207282473	7.5501
0.949530764574853	-0.0135549711528675	7.5551
0.928635545745761	-0.06732480936593	7.5601
0.907635631879531	-0.121601565452726	7.5651
0.886622212878008	-0.176371087939216	7.5701
0.865688904925161	-0.231620055795553	7.5751
0.844930927407342	-0.287336015317631	7.5801
0.824444260840098	-0.34350739959867	7.5851
0.804324796920543	-0.400123530497112	7.5901
0.784667491924658	-0.457174603103316	7.5951
0.765565534472827	-0.514651652983122	7.6001
0.747109539124951	-0.572546507404982	7.6051
0.729386776025084	-0.630851721252677	7.6101
0.712480446617457	-0.689560499254206	7.6151
0.696469014681876	-0.748666606148896	7.6201
0.681425600555576	-0.808164266964874	7.6251
0.667417445426262	-0.86804805889164	7.6301
0.654505451275284	-0.928312797614685	7.6351
0.642743800595523	-0.98895341976935	7.6401
0.632179658694669	-1.04996486416034	7.6451
0.622852959772963	-1.11134195365467	7.6501
0.614796276781931	-1.17307928003108	7.6551
0.608034773556849	-1.23517109361405	7.6601
0.602586236549739	-1.29761119958317	7.6651
0.598461182272752	-1.36039286236367	7.6701
0.595663035607448	-1.42350871964815	7.6751
0.594188373311813	-1.48695070699291	7.6801
0.594027226197623	-1.55070999386962	7.6851
0.595163433101423	-1.61477693189887	7.6901
0.597575039251893	-1.67914101534241	7.6951
0.601234731534763	-1.74379085427811	7.7001
0.606110302932478	-1.80871416009536	7.7051
0.612165138782004	-1.87389774303848	7.7101
0.619358717272073	-1.93932752140666	7.7151
0.627647117376965	-2.0049885416015	7.7201
0.636983527491797	-2.07086500818163	7.7251
0.647318748717245	-2.13694032318709	7.7301
0.658601687170785	-2.2031971334925	7.7351
0.67077983046504	-2.2696173852903	7.7401
0.683799703883949	-2.33618238446349	7.7451
0.697607302649081	-2.4028728618556	7.7501
0.712148497219824	-2.46966904216198	7.7551
0.727369409102097	-2.53655071549274	7.7601
0.743216755459331	-2.6034973104243	7.7651
0.75963816120235	-2.67048796765959	7.7701
0.776582437843784	-2.73750161326146	7.7751
0.79399982895035	-2.80451703063201	7.7801
0.811842222343884	-2.87151293053092	7.7851
0.830063329778833	-2.93846801828758	7.7901
0.848618834958492	-3.00536105779472	7.7951
0.867466511282535	-3.0721709316592	7.8001
0.886566310774846	-3.13887669710233	7.8051
0.905880425924087	-3.2054576373718	7.8101
0.925373326370233	-3.27189330830962	7.8151
0.945011772376601	-3.33816358003883	7.8201
0.964764807220263	-3.40424867357715	7.8251
0.984603730523824	-3.47012919249169	7.8301
1.00450205476153	-3.53578614952003	7.8351
1.02443544693845	-3.60120098838968	7.8401
1.0443816575341	-3.66635560090565	7.8451
1.06432043870816	-3.73123233957487	7.8501
1.08423345360942	-3.79581402596334	7.8551
1.10410417865838	-3.86008395509542	7.8601
1.12391780040397	-3.92402589614638	7.8651
1.14366110863335	-3.98762408975981	7.8701
1.16332238703186	-4.05086324229527	7.8751
1.18289130284545	-4.11372851733358	7.8801
1.20235879663519	-4.17620552474648	7.8851
1.22171697322007	-4.23828030766323	7.8901
1.24095899472569	-4.29993932763453	7.8951
1.2600789765386	-4.36116944827999	7.9001
1.27907188685697	-4.42195791770977	7.9051
1.29793345041147	-4.48229234999818	7.9101
1.31666005682171	-4.54216070593163	7.9151
1.33524867394666	-4.6015512732774	7.9201
1.35369676652618	-4.66045264679031	7.9251
1.37200222027588	-4.71885370812394	7.9301
1.39016327157678	-4.7767436058385	7.9351
1.40817844278521	-4.83411173565646	7.9401
1.42604648315699	-4.89094772107487	7.9451
1.44376631531218	-4.94724139448309	7.9501
1.46133698712181	-5.00298277885146	7.9551
1.47875762886302	-5.05816207009572	7.9601
1.49602741544692	-5.11276962016291	7.9651
1.51314553350093	-5.16679592090234	7.9701
1.53011115306477	-5.22023158875977	7.9751
1.54692340364242	-5.27306735031584	7.9801
1.56358135433833	-5.32529402868485	7.9851
1.58008399779504	-5.37690253079295	7.9901
1.59643023765687	-5.42788383552064	7.9951
1.61261887926504	-5.47822898270401	8.0001
1.62864862331439	-5.52792906299881	8.0051
1.64451806218065	-5.57697520855788	8.0101
1.66022567866248	-5.62535858453344	8.0151
1.67576984685412	-5.67307038134273	8.0201
1.69114883493285	-5.72010180770688	8.0251
1.70636080957468	-5.76644408439754	8.0301
1.72140384181828	-5.81208843868017	8.0351
1.73627591412117	-5.85702609942634	8.0401
1.75097492844317	-5.90124829283401	8.0451
1.76549871514118	-5.94474623876517	8.0501
1.77984504252085	-5.98751114762034	8.0551
1.79401162688443	-6.02953421776991	8.0601
1.80799614291916	-6.07080663347008	8.0651
1.82179623431007	-6.1113195632544	8.0701
1.83540952445485	-6.1510641587731	8.0751
1.84883362716382	-6.19003155404599	8.0801
1.86206615727184	-6.22821286510627	8.0851
1.87510474106545	-6.26559919001387	8.0901
1.88794702646673	-6.30218160922318	8.0951
1.90059069290039	-6.33795118625965	8.1001
1.91303346080732	-6.37289896872145	8.1051
1.92527310075365	-6.40701598955203	8.1101
1.93730744210813	-6.44029326860446	8.1151
1.94913438126016	-6.47272181444636	8.1201
1.96075188935479	-6.50429262642064	8.1251
1.97215801954023	-6.53499669693386	8.1301
1.98335091372733	-6.56482501397055	8.1351
1.99432880882464	-6.59376856380919	8.1401
2.00509004250592	-6.62181833395434	8.1451
2.0156330584704	-6.64896531625974	8.1501
2.02595641122492	-6.67520051023314	8.1551
2.03605877040355	-6.7005149265364	8.1601
2.04593892463302	-6.7248995906596	8.1651
2.055595784966	-6.74834554677252	8.1701
2.06502838789139	-6.77084386173982	8.1751
2.07423589795942	-6.79238562932619	8.1801
2.08321761002541	-6.81296197454795	8.1851
2.09197295114399	-6.832564058213	8.1901
2.10050148213069	-6.85118308161788	8.1951
2.1088028988172	-6.86881029141878	8.2001
2.11687703301833	-6.88543698467523	8.2051
2.12472385323636	-6.90105451406865	8.2101
2.13234346511788	-6.9156542932926	8.2151
2.13973611169158	-6.92922780263072	8.2201
2.14690217339759	-6.9417665947152	8.2251
2.15384216793726	-6.95326230047945	8.2301
2.16055674994953	-6.96370663530233	8.2351
2.16704671054393	-6.97309140536375	8.2401
2.17331297668927	-6.9814085141998	8.2451
2.17935661048816	-6.9886499694857	8.2501
2.18517880834079	-6.99480789003987	8.2551
2.19078090001581	-6.9998745130758	8.2601
2.19616434762565	-7.00384220168761	8.2651
2.20133074453726	-7.00670345260564	8.2701
2.20628181420414	-7.00845090422679	8.2751
2.21101940894207	-7.00907734492362	8.2801
2.21554550864367	-7.00857572165803	8.2851
2.21986221944055	-7.00693914891434	8.2901
2.22397177231692	-7.00416091796159	8.2951
2.22787652167388	-7.00023450647728	8.3001
2.231578943839	-6.99515358852339	8.3051
2.2350816355395	-6.98891204494197	8.3101
2.23838731231306	-6.98150397414135	8.3151
2.24149880687095	-6.97292370333416	8.3201
2.24441906740206	-6.96316580022651	8.3251
2.24715115581582	-6.95222508521255	8.3301
2.24969824591396	-6.94009664406464	8.3351
2.25206362149669	-6.92677584119094	8.3401
2.25425067437586	-6.91225833345613	8.3451
2.25626290230572	-6.89654008461432	8.3501
2.25810390681049	-6.87961738038611	8.3551
2.25977739090842	-6.86148684422099	8.3601
2.26128715670728	-6.84214545376221	8.3651
2.26263710287632	-6.82159055808177	8.3701
2.26383122196837	-6.79981989569176	8.3751
2.26487359759045	-6.77683161341082	8.3801
2.26576840139789	-6.75262428608963	8.3851
2.26651988990631	-6.72719693726664	8.3901
2.26713240109775	-6.70054906077892	8.3951
2.26761035081368	-6.67268064338967	8.4001
2.26795822890383	-6.6435921884521	8.4051
2.26818059512726	-6.61328474067608	8.4101
2.26828207477071	-6.5817599120213	8.4151
2.26826735397551	-6.54901990876747	8.4201
2.26814117474371	-6.5150675597952	8.4251
2.2679083295991	-6.47990634610856	8.4301
2.2675736558847	-6.44354043163434	8.4351
2.26714202966256	-6.40597469532007	8.4401
2.26661835919596	-6.36721476454985	8.4451
2.26600757798019	-6.32726704988696	8.4501
2.26531463729104	-6.28613878114483	8.4551
2.26454449822673	-6.24383804477902	8.4601
2.26370212321006	-6.20037382257994	8.4651
2.26279246690726	-6.15575603162144	8.4701
2.26182046655187	-6.10999556542361	8.4751
2.2607910316228	-6.06310433625664	8.4801
2.25970903285576	-6.01509531848972	8.4851
2.25857929055479	-5.96598259287557	8.4901
2.25740656217587	-5.91578139163536	8.4951
2.25619552915944	-5.86450814417146	8.5001
2.25495078298739	-5.81218052321634	8.5051
2.25367681045114	-5.75881749118978	8.5101
2.25237797812075	-5.70443934650989	8.5151
2.25105851600867	-5.64906776954723	8.5201
2.24972250044312	-5.5927258679081	8.5251
2.24837383615197	-5.5354382206578	8.5301
2.24701623760435	-5.47723092108899	8.5351
2.24565320963577	-5.4181316175794	8.5401
2.24428802742245	-5.35816955204984	8.5451
2.24292371587205	-5.297375595511	8.5501
2.24156302852142	-5.2357822801287	8.5551
2.24020842605458	-5.1734238272305	8.5601
2.23886205455861	-5.11033617063007	8.5651
2.23752572367347	-5.04655697464026	8.5701
2.23620088479607	-4.98212564612117	8.5751
2.23488860953306	-4.91708333990286	8.5801
2.23358956859306	-4.8514729569469	8.5851
2.23230401134565	-4.78533913455359	8.5901
2.23103174629069	-4.71872822806687	8.5951
2.22977212265895	-4.65168828342154	8.6001
2.22852401341965	-4.58426900003406	8.6051
2.22728579993442	-4.51652168354679	8.6101
2.22605535850594	-4.44849918800695	8.6151
2.22483004906733	-4.38025584717173	8.6201
2.22360670622229	-4.31184739469166	8.6251
2.2223816328359	-4.24333087307353	8.6301
2.22115059631727	-4.17476453139312	8.6351
2.21990882770831	-4.10620771187761	8.6401
2.21865102360407	-4.03772072560733	8.6451
2.2173713508553	-3.96936471768102	8.6501
2.21606345389637	-3.90120152234384	8.6551
2.21472046438508	-3.83329350866966	8.6601
2.21333501266515	-3.76570341748646	8.6651
2.21189924030129	-3.69849419033122	8.6701
2.21040481256055	-3.63172879122123	8.6751
2.20884292931969	-3.56547002207548	8.6801
2.20720433205308	-3.49978033253089	8.6851
2.20547930374351	-3.43472162476776	8.6901
2.2036576571104	-3.3703550537034	8.6951
2.20172870448877	-3.30674082254634	8.7001
2.19968120002571	-3.24393797305749	8.7051
2.19750324040082	-3.18200416904497	8.7101
2.19518210442595	-3.12099547028362	8.7151
2.19270400281914	-3.0609660922909	8.7201
2.1900536963771	-3.00196814473136	8.7251
2.18721392156845	-2.94405133751392	8.7301
2.18416453387771	-2.88726263831673	8.7351
2.18088123669144	-2.83164585757443	8.7401
2.17733369904974	-2.77724112588802	8.7451
2.17348276733388	-2.72408421258477	8.7501
2.1692763227868	-2.67220561023538	8.7551
2.16464309319847	-2.62162927399163	8.7601
2.15948332813543	-2.57237084954472	8.7651
2.15365457171773	-2.52443513671792	8.7701
2.14694957655844	-2.47781239453613	8.7751
2.13906120948537	-2.43247285439562	8.7801
2.12952495117999	-2.38835838420636	8.7851
2.117620894261	-2.34536945669256	8.7901
2.10218483731225	-2.30334395469171	8.7951
2.08134065470566	-2.2620201125182	8.8001
2.05168149433492	-2.22097748507818	8.8051
2.0962891887124	-2.17984630295724	8.8101
2.12283583707491	-2.14687259351687	8.8151
2.12578302984706	-2.11916830882049	8.8201
2.11805194698443	-2.09363603663913	8.8251
2.10570887740048	-2.06899386481962	8.8301
2.09165289144192	-2.04479910802976	8.8351
2.07723172296976	-2.020994665388	8.8401
2.06300439171308	-1.99768710997502	8.8451
2.04913099291585	-1.97503572468829	8.8501
2.03557947606199	-1.95319863427191	8.8551
2.02223619248285	-1.93230912591218	8.8601
2.00896364549605	-1.9124678148951	8.8651
1.99562879570766	-1.89374274185803	8.8701
1.98211510064569	-1.87617301443629	8.8751
1.96832589920956	-1.85977362113352	8.8801
1.95418352863527	-1.84454021187152	8.8851
1.9396266432223	-1.83045330556393	8.8901
1.92460705710443	-1.81748175086455	8.8951
1.90908676105371	-1.80558545245107	8.9001
1.89303538155164	-1.79471745826465	8.9051
1.87642814763017	-1.78482552869937	8.9101
1.85924433213471	-1.77585330550059	8.9151
1.84146609446941	-1.76774118263668	8.9201
1.82307764363813	-1.7604269616634	8.9251
1.80406464688074	-1.75384635572459	8.9301
1.78441382120103	-1.7479333901718	8.9351
1.76411265832756	-1.74262073498401	8.9401
1.74314924535066	-1.73783999424006	8.9451
1.72151215309814	-1.73352197058346	8.9501
1.6991903719757	-1.72959691713772	8.9551
1.67617328073411	-1.72599478547618	8.9601
1.65245063792405	-1.7226454755089	8.9651
1.62801258866509	-1.71947909117796	8.9701
1.60284968181226	-1.71642620437358	8.9751
1.57695289361126	-1.71341812860231	8.9801
1.55031365549502	-1.71038720297981	8.9851
1.52292388384685	-1.70726708675492	8.9901
1.49477601047148	-1.70399306383494	8.9951
1.46586301231912	-1.70050235659999	9.0001
1.43617843991896	-1.69673444768216	9.0051
1.40571644322121	-1.69263140821702	9.0101
1.37447179443885	-1.6881382305664	9.0151
1.34243990715115	-1.68320316328294	9.0201
1.30961685101706	-1.67777804564044	9.0251
1.27599936161573	-1.67181863879679	9.0301
1.24158484496956	-1.66528495028287	9.0351
1.20637137622803	-1.65814154831173	9.0401
1.1703576923695	-1.65035786193341	9.0451
1.13354317854693	-1.6419084630757	9.0501
1.09592784802508	-1.63277332611881	9.0551
1.05751231571547	-1.62293806067331	9.0601
1.01829776541733	-1.61239411305447	9.0651
0.978285910978983	-1.60113893209225	9.0701
0.937478951910867	-1.58917609491021	9.0751
0.895879523841782	-1.57651538859152	9.0801
0.853490644692863	-1.56317284391514	9.0851
0.810315657234342	-1.54917071780511	9.0901
0.766358169157572	-1.53453742155886	9.0951
0.721621991664324	-1.51930739263938	9.1001
0.676111077782422	-1.50352090852024	9.1051
0.629829461754546	-1.4872238417211	9.1101
0.582781200784941	-1.47046735631961	9.1151
0.534970320499585	-1.45330754691906	9.1201
0.486400765496237	-1.43580502213196	9.1251
0.437076356404887	-1.41802443563751	9.1301
0.387000754540986	-1.40003396884675	9.1351
0.336177435299327	-1.38190477014395	9.1401
0.284609671554218	-1.36371035657161	9.1451
0.232300527485699	-1.34552598472943	9.1501
0.179252863835073	-1.32742799822259	9.1551
0.125469354666429	-1.30949315972919	9.1601
0.0709525160957396	-1.29179797605523	9.1651
0.0157047466872964	-1.2744180249817	9.1701
-0.0402716207376361	-1.25742729262716	9.1751
-0.096974256488978	-1.24089753014995	9.1801
-0.154400761389281	-1.22489763823205	9.1851
-0.212548585325004	-1.20949308748937	9.1901
-0.271414938081477	-1.19474538218804	9.1951
-0.330996694087727	-1.1807115741655	9.2001
-0.391290292523037	-1.16744383267422	9.2051
-0.452291634564565	-1.15498907526455	9.2101
-0.513995979671666	-1.14338866341224	9.2151
-0.576397842455297	-1.13267816572228	9.2201
-0.639490892319055	-1.12288719035433	9.2251
-0.703267857377027	-1.11403928710191	9.2301
-0.767720434502783	-1.10615191852251	9.2351
-0.832839207126343	-1.09923649842575	9.2401
-0.898613572115901	-1.09329849502871	9.2451
-0.96503167723673	-1.08833759516076	9.2501
-1.03208037015054	-1.08434792516958	9.2551
-1.0997451599257	-1.08131832337707	9.2601
-1.16801019176739	-1.07923265851679	9.2651
-1.23685823534591	-1.0780701880198	9.2701
-1.30627068709392	-1.07780594979216	9.2751
-1.37622758637675	-1.07841118095664	9.2801
-1.44670764531973	-1.07985375689598	9.2851
-1.51768829198359	-1.08209864409176	9.2901
-1.58914572610383	-1.08510836040406	9.2951
-1.66105498669597	-1.08884343660451	9.3001
-1.73339003050853	-1.09326287345098	9.3051
-1.80612382035682	-1.09832458893961	9.3101
-1.87922842169036	-1.10398585079538	9.3151
-1.95267510670501	-1.11020368988694	9.3201
-2.02643446401802	-1.11693529070717	9.3251
-2.10047651282521	-1.12413835563851	9.3301
-2.17477081995557	-1.13177144033494	9.3351
-2.24928661835578	-1.1397942580833	9.3401
-2.32399292572015	-1.14816795155377	9.3451
-2.39885866167948	-1.15685533096365	9.3501
-2.47385276247897	-1.16582107809949	9.3551
-2.54894429179751	-1.17503191615947	9.3601
-2.62410254668274	-1.18445674584049	9.3651
-2.6992971574791	-1.19406674849738	9.3701
-2.77449818119126	-1.20383545748079	9.3751
-2.849676187168	-1.21373879923057	9.3801
-2.92480233487366	-1.22375510578496	9.3851
-2.99984844305652	-1.23386510075451	9.3901
-3.07478705018184	-1.2440518608737	9.3951
-3.14959146586443	-1.25430075542721	9.4001
-3.22423581325333	-1.26459936593368	9.4051
-3.29869506255717	-1.27493738852878	9.4101
-3.37294505578006	-1.28530652148428	9.4151
-3.4469625230262	-1.29570034027957	9.4201
-3.52072509075445	-1.30611416262534	9.4251
-3.5942112824519	-1.31654490575343	9.4301
-3.66740051221366	-1.32699093814338	9.4351
-3.74027307178256	-1.33745192779169	9.4401
-3.81281011180965	-1.34792868898211	9.4451
-3.8849936177193	-1.35842302932867	9.4501
-3.95680638104946	-1.36893759874953	9.4551
-4.02823196682317	-1.37947574185601	9.4601
-4.09925467753304	-1.39004135501881	9.4651
-4.16985951451252	-1.40063874931791	9.4701
-4.24003213710299	-1.41127252026161	9.4751
-4.30975882036163	-1.42194742514493	9.4801
-4.37902641172474	-1.43266826865666	9.4851
-4.44782228720997	-1.44343979723296	9.4901
-4.51613430741104	-1.45426660249961	9.4951
-4.58395077401542	-1.46515303404771	9.5001
-4.65126038690105	-1.47610312158926	9.5051
-4.71805220225933	-1.48712050653045	9.5101
-4.78431559204811	-1.49820838278442	9.5151
-4.85004020487418	-1.50936944666227	9.5201
-4.91521592866158	-1.52060585554572	9.5251
-4.97983285507262	-1.53191919497411	9.5301
-5.04388124595821	-1.54331045376694	9.5351
-5.10735150177396	-1.55478000670539	9.5401
-5.17023413214826	-1.56632760431938	9.5451
-5.23251972847159	-1.57795236923656	9.5501
-5.29419893869172	-1.58965279859463	9.5551
-5.35526244409725	-1.6014267719599	9.5601
-5.41570093820443	-1.61327156422191	9.5651
-5.47550510762061	-1.6251838629287	9.5701
-5.53466561483025	-1.63715978953483	9.5751
-5.59317308284775	-1.64919492404658	9.5801
-5.65101808162768	-1.66128433257512	9.5851
-5.70819111616653	-1.67342259731027	9.5901
-5.76468261620706	-1.68560384849296	9.5951
-5.82048292742641	-1.69782179792441	9.6001
-5.87558230405526	-1.71006977364851	9.6051
-5.92997090279264	-1.7223407554135	9.6101
-5.98363877796493	-1.73462741059929	9.6151
-6.0365758778084	-1.74692213026951	9.6201
-6.08877204181548	-1.75921706509677	9.6251
-6.14021699904338	-1.77150416089012	9.6301
-6.19090036731519	-1.78377519350513	9.6351
-6.24081165324905	-1.79602180294947	9.6401
-6.28994025302325	-1.80823552648729	9.6451
-6.33827545384034	-1.82040783063734	9.6501
-6.38580643600076	-1.83253014189572	9.6551
-6.43252227555819	-1.84459387611502	9.6601
-6.4784119474782	-1.85659046645447	9.6651
-6.52346432927939	-1.86851138982161	9.6701
-6.56766820508766	-1.8803481917965	9.6751
-6.61101227008328	-1.89209250996853	9.6801
-6.65348513529648	-1.90373609571629	9.6851
-6.69507533271506	-1.91527083439611	9.6901
-6.7357713206851	-1.92668876397202	9.6951
-6.77556148957001	-1.93798209211043	9.7001
-6.81443416764921	-1.94914321175489	9.7051
-6.85237762721944	-1.96016471523721	9.7101
-6.88938009090972	-1.97103940696826	9.7151
-6.92542973817122	-1.98176031475495	9.7201
-6.96051471192128	-1.99232069980598	9.7251
-6.99462312535133	-2.00271406548693	9.7301
-7.02774306886889	-2.0129341648858	9.7351
-7.05986261717042	-2.02297500725706	9.7401
-7.09096983643725	-2.03283086341449	9.7451
-7.12105279164424	-2.04249627013203	9.7501
-7.15009955397589	-2.05196603363024	9.7551
-7.17809820834739	-2.06123523221477	9.7601
-7.20503686102104	-2.07029921812728	9.7651
-7.23090364732209	-2.07915361868036	9.7701
-7.25568673944424	-2.08779433674371	9.7751
-7.27937435434991	-2.09621755063687	9.7801
-7.30195476175982	-2.10441971348936	9.7851
-7.32341629223366	-2.11239755213502	9.7901
-7.34374734534376	-2.12014806558092	9.7951
-7.36293639794478	-2.12766852311995	9.8001
-7.38097201253689	-2.13495646212178	9.8051
-7.39784284572887	-2.14200968555654	9.8101
-7.41353765681131	-2.14882625929593	9.8151
-7.42804531642908	-2.15540450922634	9.8201
-7.44135481537868	-2.16174301821551	9.8251
-7.45345527352404	-2.16784062296685	9.8301
-7.46433594883458	-2.17369641079193	9.8351
-7.4739862465825	-2.17930971632562	9.8401
-7.48239572866125	-2.18468011821552	9.8451
-7.48955412308481	-2.18980743580536	9.8501
-7.49545133365013	-2.19469172582558	9.8551
-7.50007744978619	-2.19933327911598	9.8601
-7.50342275659827	-2.20373261738812	9.8651
-7.50547774513538	-2.20789049004277	9.8701
-7.50623312288676	-2.21180787104289	9.8751
-7.50567982452645	-2.21548595585653	9.8801
-7.50380902293728	-2.21892615846742	9.8851
-7.50061214052927	-2.22213010845362	9.8901
-7.49608086086708	-2.22509964813518	9.8951
-7.4902071406525	-2.22783682978582	9.9001
-7.48298322207815	-2.23034391290019	9.9051
-7.47440164557142	-2.2326233615137	9.9101
-7.46445526298521	-2.23467784155803	9.9151
-7.45313725125071	-2.23651021825191	9.9201
-7.44044112653077	-2.2381235534953	9.9251
-7.42636075891638	-2.23952110327129	9.9301
-7.41089038770817	-2.2407063150242	9.9351
-7.39402463731724	-2.24168282500192	9.9401
-7.37575853384029	-2.24245445554082	9.9451
-7.35608752235273	-2.24302521227072	9.9501
-7.33500748496865	-2.24339928121903	9.9551
-7.3125147597207	-2.24358102578282	9.9601
-7.288606160319	-2.24357498355326	9.9651
-7.26327899683715	-2.24338586295493	9.9701
-7.23653109739467	-2.24301853967593	9.9751
-7.20836083088743	-2.24247805285843	9.9801
-7.17876713083442	-2.24176960101662	9.9851
-7.14774952039752	-2.24089853764946	9.9901
-7.11530813865032	-2.23987036650904	9.9951


==> Fig_Data/Fig3.txt <==
0.9994	0.9995	0.9988	0.999	0.9982	0.9985	2.000599969999	1.999699970002
0.783888070580033	0.805434621779451	0.782778456127096	0.804510131322625	0.782286887862974	0.80394476955043	2.09935728256014	1.95088048340484
0.702319977029525	0.698001704457615	0.699967918501462	0.696003696339908	0.699698751500416	0.695305655945129	2.19572823360785	1.90418743221898
0.718177841266429	0.65141516632848	0.714072799495901	0.64789544508454	0.714078447808659	0.647055030483657	2.28980983376763	1.85924807985988
0.806694156864206	0.648573915190288	0.80032777831914	0.64316638804946	0.800675681733741	0.642206295211633	2.38168053949563	1.81569329374283
0.949803103426817	0.677158563933835	0.940476142321307	0.669462561663431	0.94132434079004	0.668431645873662	2.47140047616374	1.77315925220898
1.13340873350357	0.727940160452904	1.12001872452338	0.717444213529384	1.12175038018794	0.716430982433773	2.55901174468482	1.73128907854698
1.3459252202215	0.79354359806509	1.32667501311755	0.779553020764383	1.33016489717599	0.778731560661119	2.64453880795833	1.68973439916755
1.57746204472038	0.867781316599277	1.5494184926972	0.849344724615216	1.55653328130594	0.849061188481047	2.7279889532763	1.64815682326438
1.81928714004782	0.945305045215225	1.77766616480235	0.921133864428432	1.79214880437797	0.922055386188318	2.80935282670319	1.60622934157106
2.06337288754462	1.02138613368105	2.00035720561467	0.989777693471435	2.02930603814868	0.993115035367358	2.88860503533047	1.56363764209847
2.3017807101944	1.09174575680844	2.20475599117366	1.05056259599346	2.26084476971115	1.05832770576565	2.9657048132079	1.52008134101022
2.52514901811402	1.15236736178347	2.37544773025157	1.09927202642501	2.47900378479773	1.11437186600293	3.04059674666807	1.47527512706474
2.717133244287	1.19917779920574	2.49625071269035	1.13260615194157	2.67145221341831	1.15827325863452	3.1132115546889	1.42894981832151
2.83912460474562	1.22786307586896	2.55897647024577	1.14881957016612	2.80917503291703	1.18699780964949	3.18346691988026	1.38085333007364
2.85916920385948	1.23583091090386	2.57223330288478	1.14782685523155	2.85409563870056	1.19807935031001	3.25126836563577	1.33075155323147
2.82761005829594	1.22359739614103	2.55542998580478	1.13067892549833	2.83319929984073	1.19073576626008	3.31651017495815	1.27842914263915
2.79156437687037	1.19356882149907	2.52609209747154	1.09907538621897	2.79782107163818	1.16562629210624	3.37907634644726	1.22369021505987
2.76507181284077	1.1491327352694	2.49514855112629	1.0550361617303	2.7685081548832	1.12503259465924	3.43884158293276	1.16635895681359
2.74965238739412	1.09356482853531	2.46807091795386	1.00064488020528	2.74966281437546	1.07194894191876	3.49567230823871	1.10628014129448
2.74261588920592	1.02956815496622	2.44691459526312	0.937868080325674	2.73990056430777	1.00923603206846	3.54942770758476	1.04331955683283
2.74033412886017	0.959238521853407	2.4318007168475	0.868458586407906	2.73603871678735	0.939306391366203	3.59996078715743	0.977364345597377
2.73978730604629	0.884147359815391	2.42185478976865	0.793918357924808	2.73496587849198	0.864066619877645	3.64711944842573	0.90832325445947
2.73913217220243	0.805433519162347	2.41579387819877	0.715495129887198	2.73447331755571	0.784948265995322	3.69074757282671	0.836126798958491
2.7376360687243	0.723885940744075	2.41228909013028	0.634195795315266	2.73341587842512	0.702969822922813	3.73068611250861	0.760727341719307
2.7353082408884	0.640020618779859	2.41017460850872	0.550807365183641	2.73148941878311	0.618812330401675	3.76677418289258	0.682099086876434
2.73248608039261	0.554152667611252	2.40854639915048	0.465921393548805	2.72887048305823	0.532899020975029	3.7988501528959	0.600237992255743
2.72953905714209	0.466459316355866	2.40678231401981	0.379960239886906	2.72589623528946	0.445469868747168	3.82675272875212	0.515161601252821
2.72672229607218	0.377029978979001	2.40451207264183	0.293204297827972	2.7228663787431	0.356643940598043	3.85032202746543	0.42690879652715
2.72414232348157	0.285902751714529	2.40156086767786	0.205819211381465	2.71996071171187	0.266466836929658	3.86940063604617	0.335539477802926
2.72178437496764	0.193089241064288	2.39788543556021	0.117881829005077	2.71723376556678	0.174944239805572	3.88383465279358	0.241134166230298
2.71956117895238	0.0985905897073015	2.39351619272173	0.0294036833520883	2.71464729334205	0.0820644115362516	3.89347470701816	0.14379353791495
2.71735891528303	0.00240741376120044	2.38851240005579	-0.0596488919401106	2.71211244793616	-0.0121872511493447	3.89817695373015	0.0436378893690691
2.71506944604834	-0.095454244923479	2.38293212299836	-0.149338425230454	2.70952580015893	-0.107819027754406	3.89780403996188	-0.0591934622273737
2.71260699893543	-0.19497950438983	2.37681553710277	-0.239743705842495	2.70679298043795	-0.20482720137369	3.89222603953898	-0.1645428409395
2.70991245193333	-0.296142846951106	2.37017856110118	-0.330950539578946	2.7038399139581	-0.303192701642682	3.88132135326971	-0.272234933031935
2.70695009049746	-0.398907378814567	2.36301343995593	-0.423045300977686	2.7006147303925	-0.402879329897036	3.86497757168048	-0.382077563724567
2.70370130494976	-0.503224787184982	2.3552932612732	-0.516110673645249	2.69708423762804	-0.503833128020229	3.84309229759065	-0.493862526411582
2.70015828993507	-0.609035740361006	2.34697807115785	-0.610223008571525	2.69322825333114	-0.605982622863418	3.81557392598839	-0.607366460917514
2.69631924844517	-0.716270524669038	2.33802099629467	-0.705450813431442	2.68903389845188	-0.709239780559361	3.78234237884296	-0.722351777285659
2.69218535483108	-0.824849740128147	2.32837343044124	-0.801853980972054	2.68449073370051	-0.813501586877301	3.74332979266563	-0.838567621525586
2.6877589330449	-0.934684902795561	2.31798884019672	-0.899483450786259	2.67958664378015	-0.918652263401902	3.69848115681186	-0.955750879687651
2.68304188606251	-1.04567883064439	2.30682507213101	-0.998381064652793	2.67430369788385	-1.02456625381786	3.64775490069974	-1.07362721658349
2.67803319000375	-1.15772571838512	2.29484521380584	-1.09857941597295	2.66861274303327	-1.13111228061482	3.59112342830535	-1.19191214543217
2.67272401494315	-1.27071082792193	2.28201709857451	-1.20010150651944	2.66246504044517	-1.23815898654697	3.52857359848205	-1.3103121246822
2.66708848809448	-1.38450972559004	2.26831147127545	-1.30296000677385	2.65577860888786	-1.3455829387105	3.460107149839	-1.42852567823978
2.66106692055272	-1.49898696979747	2.2536986625506	-1.40715586510204	2.64841583235692	-1.45328007225682	3.38574106910277	-1.54624453532349
2.65453592736493	-1.61399406408947	2.23814335050805	-1.5126759162219	2.64014704676805	-1.56118192683106	3.30550790207516	-1.66315478616468
2.64725539895715	-1.72936628335913	2.22159659370497	-1.61948898295278	2.63059208238814	-1.66927811069286	3.21945600648908	-1.7789380497815
2.63877452996656	-1.84491755493584	2.20398374296431	-1.72753971750135	2.6191285559002	-1.77764588645474	3.12764974625252	-1.89327265007258
2.62826750560558	-1.96043181523534	2.18518598920938	-1.83673904473514	2.60475440712764	-1.88648561454496	3.03016962675786	-2.00583479650273
2.61425780886078	-2.07564817188146	2.16501205135298	-1.94694948878439	2.58589887537911	-1.99615474939313	2.92711237111907	-2.11629976568946
2.59419356982767	-2.19023568609882	2.1431547069112	-2.05796281592918	2.56020003856636	-2.1071777134269	2.81859093738307	-2.22434308024322
2.56387323494583	-2.30374614835531	2.11912443273267	-2.16946626303255	2.52431161753043	-2.22017059254078	2.70473447694235	-2.32964168126754
2.51674384245239	-2.41547614479238	2.09214951896288	-2.28099218311424	2.47386491195435	-2.33552889739367	2.58568823455433	-2.43187509098654
2.44301155046861	-2.52381541845285	2.06102941935938	-2.39184439056631	2.40385501795162	-2.45256150991719	2.46161339054791	-2.53072656203676
2.33348146542581	-2.6245747788761	2.02392763272004	-2.50099238064211	2.31010132758589	-2.56771007600311	2.33268684596848	-2.6258842100376
2.20052792986507	-2.71607846801264	1.97809517879672	-2.60691423135132	2.19247696362877	-2.67242009054122	2.19910095158063	-2.71704212613933
2.06096257198646	-2.80083189260464	1.91953182215286	-2.70728526191469	2.05704918997513	-2.75145159914569	2.06106318180972	-2.80390146633996
1.91813396596839	-2.87601688027282	1.8426705191296	-2.79774945179576	1.91049173065987	-2.77532779599535	1.91879575486215	-2.88617151446139
1.77095701221258	-2.91674955514117	1.74090722255689	-2.86516792547453	1.75549314563577	-2.73319335428364	1.77253520041676	-2.96357071578094
1.61866067387215	-2.89084187673422	1.61196043469949	-2.88071093633199	1.59416742982995	-2.66826951355837	1.62253187642693	-3.03582767842699
1.46184079077778	-2.85084283213231	1.46372955626429	-2.85612520827141	1.42807099133405	-2.60854856151738	1.4690494367153	-3.1026821397653
1.30117197524348	-2.82113542964864	1.30483529577807	-2.82715276353062	1.25857377280023	-2.56220969424306	1.31236425117782	-3.1638858951273
1.13746585995691	-2.80301850603912	1.14001184460613	-2.80585113418414	1.08702240877814	-2.52992507937013	1.15276478054367	-3.2192036863605
0.971526119874347	-2.79322647758728	0.971911364061375	-2.79292453270028	0.914645257415798	-2.50951604539785	0.990550907759942	-3.26841404781621
0.804055140287021	-2.78808092981059	0.802162184716128	-2.78589645156189	0.742486193530965	-2.49781150290478	0.826033228185805	-3.31131010752879
0.635638976002684	-2.78480696575725	0.631809816159357	-2.78196138965317	0.571385577600523	-2.49156584754594	0.659532300889733	-3.34770034148426
0.466755206944593	-2.78179077274562	0.46153631641311	-2.77901983264685	0.401984439441758	-2.48794927974498	0.491377863444619	-3.37740927902368
0.297788373713972	-2.77833839063087	0.291788456484721	-2.77588002026682	0.234737200173688	-2.4847812872797	0.321908012709722	-3.40027815757773
0.12904904230736	-2.77428868844648	0.122862713104477	-2.77206227499832	0.069929121583823	-2.48058330548762	0.151468354174669	-3.41616552508339
-0.0392076038493527	-2.76969266785978	-0.0450347081912679	-2.76749305052578	-0.0923009259989277	-2.47450563539322	-0.0195888774807043	-3.42494778859062
-0.206767038182727	-2.76462938137098	-0.211746333160457	-2.76225448042874	-0.251932634677158	-2.46618378411859	-0.190905723886248	-3.42651970772639
-0.373445390534523	-2.75913801021849	-0.377136722052078	-2.75644144940049	-0.409034019619079	-2.45557613307175	-0.362119431754122	-3.42079483184517
-0.539083020423776	-2.75321666237865	-0.541076722197646	-2.75010888059409	-0.563732531907009	-2.44282066427823	-0.532863402082626	-3.40770587985792
-0.703539919964613	-2.74684531214599	-0.703434721706758	-2.74327029512107	-0.716190500028793	-2.42812926732933	-0.702768156903436	-3.3872050618962
-0.866691547785229	-2.74000751638866	-0.864071826152857	-2.73591397994592	-0.866586120249727	-2.41172176403178	-0.871462320646379	-3.35926434213295
-1.02842429884593	-2.73270022182017	-1.02283924809147	-2.72801610001554	-1.01509960224428	-2.39379223335849	-1.03857361316613	-3.32387564224749
-1.18863028499792	-2.72492933449034	-1.17957763531844	-2.71954092323997	-1.16190312660159	-2.37449703473408	-1.20372985145366	-3.28105098518751
-1.34720131324599	-2.71669098847916	-1.33411947680802	-2.71042385183773	-1.30715293250084	-2.35395464920387	-1.36655995704205	-3.23082257904646
-1.50402190795263	-2.70793577175104	-1.48629730545689	-2.70053306993613	-1.45098181246062	-2.33224971026528	-1.5266949661114	-3.173242841039
-1.65896094810306	-2.69850590763038	-1.6359624827811	-2.68960101522606	-1.59349019949403	-2.30943585253079	-1.68376903930065	-3.10838436172078
-1.81186095046394	-2.68802226091314	-1.78302207465867	-2.67710836778298	-1.73473355888758	-2.2855335110052	-1.8374204682455	-3.03633980976034
-1.96252318505202	-2.67567661972799	-1.92750389310115	-2.66209316958026	-1.8747025192889	-2.26051923830642	-1.98729267588113	-2.95722177773118
-2.11068584744517	-2.6598564174161	-2.06965732328573	-2.64285450156984	-2.01328929380904	-2.23430228108433	-2.13303520757568	-2.87116256954945
-2.255991167536	-2.63751156422183	-2.210069595626	-2.61654328773388	-2.15022757369292	-2.20668177090648	-2.27430471019554	-2.77831393033776
-2.39792021021696	-2.60319304566758	-2.34964489722594	-2.57871036792556	-2.28497837909816	-2.17727332548	-2.41076589624643	-2.67884671964774
-2.53548893748111	-2.54771752567784	-2.48879576763516	-2.52311420818438	-2.4164979598785	-2.14538592988308	-2.54209249028458	-2.57295052912232
-2.66586663349295	-2.45948409604736	-2.62392575860454	-2.44305996918194	-2.54272800790727	-2.10981638984718	-2.66796815484998	-2.46083324582396
-2.78568618315996	-2.3440244303436	-2.73820238398492	-2.33674426350942	-2.65940364939509	-2.06850557808543	-2.78808739323855	-2.34272056259579
-2.88959340391167	-2.21833526530889	-2.78010576894521	-2.20968926866341	-2.75743839639909	-2.01797522334069	-2.90215642650179	-2.21885543695928
-2.91657130385568	-2.08638564150162	-2.72375841924321	-2.06806192182714	-2.82044758134508	-1.95264625465351	-3.00989404214098	-2.08949750018392
-2.86404285685878	-1.94744962509525	-2.64042399854362	-1.91669583155111	-2.83648276565658	-1.86591291814307	-3.11103241204817	-1.95492241829162
-2.81585771588805	-1.8018544762992	-2.56583419203402	-1.757705111802	-2.82034182571837	-1.75564217700403	-3.20531787733686	-1.81542120687992
-2.78325869381659	-1.65033736771862	-2.50856147048746	-1.59275077431443	-2.79547029099864	-1.62566713711481	-3.2925116978032	-1.6712995017649
-2.76447457546438	-1.49400082244003	-2.46915691234575	-1.4235587551863	-2.77382805381903	-1.48127816843301	-3.37239076386052	-1.52287678755476
-2.75529480485888	-1.33392574092437	-2.44517816351538	-1.25178928807829	-2.75881767871783	-1.3269144559016	-3.44474826889879	-1.37048558636989
-2.75156228357225	-1.17106567884096	-2.43301213670845	-1.07892665337064	-2.75001366463007	-1.16591699007725	-3.50939434013374	-1.21447060902349
-2.75014021341807	-1.00623413309027	-2.42881040349911	-0.906235413111235	-2.74559654571404	-1.00074245758728	-3.56615662612802	-1.05518787106883
-2.74912256776528	-0.840111204322093	-2.42904468860601	-0.734753451532199	-2.74357128244882	-0.833188260671949	-3.61488083929	-0.893003776204359
-2.74761663411885	-0.67325586513134	-2.43081793130916	-0.565296863824535	-2.74233884689502	-0.664563142387553	-3.65543125178142	-0.728294169606711
-2.74536845472554	-0.506123464914405	-2.43200770995993	-0.398468229897675	-2.7408685614618	-0.495812281540105	-3.68769114339635	-0.561443363832841
-2.7424183737152	-0.33908602108859	-2.43126421800149	-0.234668557553728	-2.73863774155367	-0.327612122066879	-3.71156320010684	-0.392843139997399
-2.73887380713895	-0.172450922985811	-2.42789774388951	-0.0741148629403009	-2.73547182760345	-0.160444600725607	-3.72696986210791	-0.222891726988377
-2.73480287735855	-0.00647519113735378	-2.42170636007465	0.0831326363325653	-2.73137999483701	0.00534477352502613	-3.73385362033382	-0.0519927615341954
-2.7302112195973	0.158624994757509	-2.41279710656392	0.237138484468834	-2.72643571729254	0.169502608068374	-3.73217726055905	0.119445768022248
-2.7250604106099	0.322668149311799	-2.40143519924045	0.388059113109773	-2.72071103499616	0.331834808723134	-3.72192405434165	0.291012591351957
-2.7192977365525	0.485502988303554	-2.38793448369298	0.536112879271791	-2.7142521670458	0.492182593485722	-3.70309789621127	0.462294236252668
-2.71288051732226	0.647004218835541	-2.37259037266991	0.681555258362472	-2.70707855828025	0.650404682116722	-3.67572338665106	0.632876116308271
-2.70578867985258	0.807067806311437	-2.35564689289543	0.824659480745368	-2.69919011447018	0.806363527432837	-3.63984586056953	0.802343623144746
-2.69802547936646	0.965605381523478	-2.33728685887011	0.965701733770605	-2.69057254583533	0.959914265123656	-3.5955313611064	0.97028322032793
-2.68960868260717	1.122537721673	-2.31763520928024	1.10494958349495	-2.68119518753707	1.1108959591084	-3.54286655876396	1.13628353595138
-2.6805541752919	1.2777873162204	-2.29676793457591	1.24265222738693	-2.67099812254518	1.25912565045064	-3.48195861600285	1.29993645097318
-2.67085175961773	1.43126996153358	-2.27472144885677	1.37903126750515	-2.65986565932097	1.40439673241053	-3.41293499758786	1.46083818037861
-2.66042929010612	1.5828851691892	-2.25149911179256	1.51427065628462	-2.64758141252148	1.54648432578488	-3.33594322711493	1.61859034427092
-2.64909601153277	1.73250497464417	-2.22707270486595	1.64850412254758	-2.63375687652731	1.68516143193426	-3.25115059029442	1.7728010260256
-2.636448299455	1.87996062787004	-2.20137699973552	1.78179750072969	-2.61772174754847	1.82022968217085	-3.15874378570837	1.92308581468331
-2.62171105572446	2.0250271246165	-2.17429513274813	1.9141215358387	-2.59836393532635	1.95156411762057	-3.05892852389908	2.069068828804
-2.60348068013706	2.1674082058386	-2.14563125736022	2.04530700410455	-2.57391777032371	2.07915296328602	-2.95192907578427	2.21038371905888
-2.57934682014077	2.30673331670129	-2.1150646987956	2.17496629909688	-2.54172890713418	2.20305480848259	-2.83798777152867	2.34667464689804
-2.54541747600937	2.44259773667051	-2.08207623347644	2.30234920942463	-2.49807430295227	2.32303305265062	-2.71736445113311	2.47759723669886
-2.49581325579468	2.57468769049693	-2.0458316801454	2.42606498360274	-2.43820084937604	2.4372498083797	-2.59033586813049	2.60281949887488
-2.42212486148827	2.70278068965224	-2.0050006229743	2.54353152548042	-2.35696208282208	2.53894591833618	-2.45719504790165	2.72202272150486
-2.31423156029175	2.82370870446459	-1.95748259065476	2.64993577470415	-2.25065963810131	2.61204418714629	-2.31825060224439	2.83490232812834
-2.17469526783877	2.9134002133619	-1.90003555273758	2.73686977611013	-2.11983471523056	2.63822768045907	-2.17382600194398	2.94116869944625
-2.02108270637659	2.89952866697768	-1.82798683770371	2.79336136527072	-1.96973606167742	2.62119397105217	-2.0242588092045	3.04054795676274
-1.86117723789974	2.8470550911475	-1.73603684693877	2.81455087553205	-1.80646663675849	2.58322340600321	-1.86989987190553	3.1327827051079
-1.69584007546987	2.8062108631584	-1.62150822967503	2.80983816303955	-1.63443799602593	2.54245112866244	-1.71111248174963	3.21763273408859
-1.52592658280899	2.78067306358125	-1.48638014748156	2.79442027000129	-1.45667047005795	2.50779128674985	-1.54827149846039	3.29487567462817
-1.35248613794043	2.76721864303565	-1.33505721407929	2.77848986906287	-1.2754286411569	2.48220289631738	-1.38176244228001	3.36430760987262
-1.17650962685061	2.76140176482369	-1.17201067297294	2.76627413566827	-1.09252097634799	2.46549020381377	-1.21198055709884	3.42574363866258
-0.998864524633631	2.75935899271076	-1.00097338770056	2.75845042920404	-0.909417042305121	2.45592792008333	-1.03932984662553	3.47901839009581
-0.82028646454954	2.75844546116793	-0.824869378297001	2.75405378296581	-0.727301858212416	2.45121056696932	-0.86422208607773	3.52398648783371
-0.64138443852657	2.75722839167488	-0.645930688592738	2.75162326747022	-0.547108590124657	2.4490262953883	-0.687075811936842	3.56052296293737
-0.462653451723127	2.75515727679838	-0.465833102702512	2.74982288139579	-0.369541182123058	2.44739158952247	-0.508315292367869	3.58852361415363
-0.284492961103736	2.75216703763132	-0.285814366637158	2.74770329621749	-0.195092405358783	2.44481248811899	-0.328369480955942	3.60790531470921
-0.107226522746996	2.74836911398278	-0.106772694547326	2.74473089199876	-0.0240626559758267	2.4403157949007	-0.147670956454762	3.61860626481014
0.068881623623111	2.74387938803134	0.070651147026895	2.74069470789649	0.143416881525691	2.4333888224267	0.0333451487212571	3.62058618918554
0.243614595674973	2.73875717231438	0.246005943788512	2.73557985606302	0.307356091784292	2.42387083289151	0.214242228499814	3.61382647915738
0.416794693188202	2.73300806630709	0.418975036074671	2.72946035453024	0.467874841116047	2.41183301542785	0.394583288864873	3.59833027886183
0.58827724256271	2.72661068134031	0.589332805079459	2.72242962575416	0.625172147422023	2.3974726052349	0.573932036483396	3.57412251539246
0.757944888462849	2.71954257754257	0.756910782768325	2.71456478747059	0.779498244412459	2.38103347911776	0.751853967438015	3.54124987278059
0.925701359405117	2.7117942673343	0.921571484270342	2.70591175859179	0.931130840897305	2.36275473229637	0.927917453258415	3.49978070987299
1.09146428089227	2.70336857815419	1.08318860470246	2.69647744830313	1.08035559009186	2.34284246032404	1.10169482145079	3.449804922312
1.25515691784681	2.69426595536848	1.24163323070221	2.6862176543345	1.2274499164773	2.32145764792506	1.27276342773865	3.39143374896677
1.41669877740243	2.68445535571163	1.39676708495693	2.67501122536027	1.3726688605433	2.29871316745562	1.44070671724906	3.32479952330728
1.57599484096048	2.67382600718116	1.54844554111078	2.66261078911407	1.51623125562171	2.27467398215369	1.60511527190696	3.25005537035439
1.73292289429776	2.66210752646387	1.69653511856271	2.64855762153477	1.65830403990936	2.24935577593595	1.76558784133465	3.16737484997829
1.88731817306483	2.64873427511509	1.84095154897671	2.6320447870652	1.79898144990361	2.22271785207918	1.9217323545964	3.07695154745566
2.03895505342504	2.63261617571778	1.98172175457567	2.6117144421145	1.93825361514012	2.1946459469762	2.07316691017642	2.97899861233058
2.18752903735864	2.61177359941044	2.11905390074453	2.58539351005381	2.07595437265705	2.16491933372023	2.21952074163413	2.87374824675629
2.33265254724329	2.58282253384332	2.25332414063035	2.54981492805537	2.21166784243128	2.13315389960645	2.36043515644318	2.76145114462419
2.47388570159146	2.54035260656616	2.38463627521941	2.50043650615704	2.34454960948869	2.0987082257661	2.49556444558834	2.64237588291169
2.61069333159509	2.47620001329306	2.5108899435746	2.43163293736144	2.47296130319982	2.06053221919283	2.62457676156979	2.51680826680261
2.74093025993453	2.37932538782683	2.62188517846362	2.3379977134952	2.59368514729894	2.01692670298655	2.74715496254456	2.38505063025116
2.85636191991671	2.24896033836796	2.68962705381116	2.21734699147873	2.70029701884538	1.96517242576947	2.86299742042127	2.24742109377425
2.92314721339948	2.10317736135212	2.68830494483537	2.07363186491782	2.7810364867176	1.90103765734638	2.97181879081659	2.10425278136518
2.88505982822566	1.95040602530147	2.64167988445264	1.914607258727	2.8222763595275	1.81870308273212	3.07335074287855	1.9558929985258
2.83364724168684	1.7917079001095	2.5848806686457	1.74586189208624	2.82504079442865	1.71333431116433	3.16734264708498	1.80270237351286
2.79673170429899	1.62744562701056	2.53475045690964	1.57057346088179	2.80800848054388	1.58535900032457	3.25356221923151	1.645053963987
2.77464297952439	1.45861202621667	2.49669991656909	1.39098807359084	2.78757546017566	1.439255513463	3.33179611893616	1.4833323313412
2.76347472438924	1.28631148191118	2.47103560544913	1.20895731274989	2.77105207290126	1.28002323904346	3.40185050110267	1.31793258506638


==> Fig_Data/Fig4.txt <==
-0.9995	0.9995	2.0002	1.9992	2.5005	-2.4998
-0.774269475783098	0.795957394573248	2.09034527027826	1.60988697324628	2.68946407287503	-2.35956650512718
-0.596826673439788	0.679417374171082	2.16175612985581	1.25213210445798	2.77161044347675	-2.17439488367395
-0.457498288064976	0.637555844641603	2.2162869130947	0.935846776707688	2.80138150721204	-1.97761487853485
-0.336836007017881	0.650366261608736	2.25612361605888	0.664612616583671	2.81268218805331	-1.77876450988451
-0.212607305012789	0.691380052263309	2.28350794669517	0.437376116944322	2.81606214430906	-1.58096956195623
-0.0706796786237756	0.735694851667751	2.30055111041175	0.250246088509067	2.81497557188056	-1.38674709106318
0.0927345314365487	0.764981272656529	2.30913066947854	0.09797551194866	2.81096064403135	-1.19893597851256
0.274127397850825	0.76699927936491	2.31085038685878	-0.0250063001748544	2.80485303599973	-1.02089450985433
0.465467561515988	0.734834716883322	2.30704100793673	-0.123975003957323	2.79709425826406	-0.856589153409236
0.656892668753064	0.666967127042384	2.29878376146236	-0.203602968499581	2.78776838671361	-0.710610006439259
0.839389159578741	0.566997171482879	2.28694379775151	-0.267853960175956	2.77655467244624	-0.587925538598637
1.0068716416523	0.442560875171226	2.27220566790142	-0.31999504335318	2.76281374922893	-0.492927717958749
1.15731060086333	0.303504981259136	2.25510656038401	-0.36266675021769	2.74593536846314	-0.427639139979845
1.29256865452428	0.159824919442362	2.23606536955999	-0.397975156745386	2.72552304813184	-0.390437110657761
1.41694198867736	0.019972294813709	2.21540706024023	-0.427585606300747	2.70106411406762	-0.376720376254285
1.53488200555555	-0.11000340492921	2.19338252675411	-0.452808145327025	2.67146082507181	-0.380671694781535
1.64881450594017	-0.22635212474796	2.17018447568569	-0.474670813709767	2.63464804126692	-0.396652183674056
1.75792623882255	-0.326909786791706	2.14595996326524	-0.493980218517215	2.58717208166142	-0.419874774564966
1.85812272504141	-0.41036120957252	2.12082020204881	-0.511370407759652	2.52393686935072	-0.446640073809613
1.94269791092227	-0.475873541583478	2.09484818224844	-0.527341683760579	2.43975087016149	-0.474386772753712
2.00302728248215	-0.523185395231745	2.06810456681036	-0.54229110925412	2.33483140982307	-0.501613652639605
2.02871536962388	-0.553186786247825	2.04063223427245	-0.556536330114166	2.21881495794362	-0.527595694208548
2.01583926663114	-0.570268127597985	2.01245976763751	-0.57033411426622	2.10665514193593	-0.552035079206073
1.98564277825342	-0.583063316648518	1.98360412360434	-0.583894763313923	2.01398291074803	-0.57478380313814
1.95422894975961	-0.596006280891211	1.95407266441627	-0.597393327721614	1.95445267700045	-0.594620457573211
1.92370629678263	-0.609499018252681	1.92386469303535	-0.610978362059803	1.92081353217059	-0.609992662657166
1.89293133619119	-0.623296087546889	1.89297259966121	-0.624778796651939	1.8921571972873	-0.62357683081243
1.86140282516382	-0.637397641303812	1.8613827021244	-0.638909373547112	1.86145573837576	-0.63743927806364
1.82910020670589	-0.651918694598932	1.82907584291361	-0.653474993655432	1.8291349743457	-0.651925696670231
1.79604836504834	-0.666971579577832	1.79602779029921	-0.668574243290349	1.79599361488143	-0.666995518172757
1.76223012525013	-0.682653484438954	1.7622094791814	-0.684302307774752	1.76215444067371	-0.682686195705058
1.72760956170015	-0.699057487600595	1.72758711811921	-0.700753433315625	1.72753652523962	-0.699091926905
1.69214643526035	-0.716278312884676	1.6921221818621	-0.718023062834112	1.69207466278948	-0.716313775540076
1.65579718641687	-0.734414235885734	1.65577130312986	-0.736209744263114	1.65572387567526	-0.734451440168421
1.61851353402986	-0.753568471986453	1.6184860730048	-0.755416888910479	1.61843806632733	-0.753607846263463
1.58024179062542	-0.773850755621929	1.58021275584414	-0.775754441147295	1.5801642041418	-0.773892526680736
1.54092252066691	-0.795378985473266	1.54089192189638	-0.797340507519659	1.54084277914244	-0.79542337639803
1.50049013791694	-0.818280865186006	1.50045799868571	-0.820302982183862	1.50040810957021	-0.818328137021001
1.45887238268306	-0.842695558227032	1.45883874064353	-0.844781195197698	1.45878790833098	-0.842746002858048
1.41598970440034	-0.86877538229205	1.41595461540177	-0.870927599514393	1.4159026147686	-0.868829319459269
1.37175455995384	-0.896687550826816	1.37171810466789	-0.898909500243392	1.37166467162621	-0.896745331157336
1.32607062622076	-0.926615951087693	1.32603291779052	-0.928910814334817	1.32597773747332	-0.926677960203671
1.2788319250531	-0.958762928131541	1.27879311720159	-0.961133828382509	1.27873581367682	-0.958829590370108
1.22992186221808	-0.993351017174187	1.22988215719807	-0.995800894213533	1.229822283686	-0.993422798933832
1.17921218624563	-1.03062452897047	1.17917184145955	-1.03315596302613	1.17910887163298	-1.03070194162537
1.12656187946629	-1.0708508399739	1.12652121093753	-1.07346580467231	1.12645453317786	-1.07093444202091
1.0718160028973	-1.11432116530931	1.07177538319578	-1.11702068350914	1.07170430032425	-1.11441156320057
1.01480453020363	-1.16135049045381	1.01476437815888	-1.16413415865016	1.01468811541109	-1.1614483373353
0.955341225214464	-1.21227619733794	0.955301985180611	-1.21514153513002	0.955219708789573	-1.21238218859367
0.89322264453661	-1.26745473074616	0.893184754535737	-1.27039630226307	0.893095601791552	-1.26756959481037
0.828227384679555	-1.32725539856196	0.828191235620832	-1.33026364381439	0.828094354495347	-1.32737988088562
0.760115745824234	-1.39205007231438	0.760081637705871	-1.39510977930917	0.759976230544842	-1.39218490963631
0.688630056750326	-1.46219714460106	0.688598160923215	-1.46528548865805	0.688483523704339	-1.46234302577029
0.613496002165143	-1.53801760979673	0.613466339401977	-1.5411016861745	0.613341887612464	-1.53817511834299
0.534425417632648	-1.61976058807843	0.534397858468214	-1.62279437185896	0.534263134209033	-1.6199301206124
0.451121167528535	-1.70755507518017	0.451095454686807	-1.71047576968974	0.450950116584181	-1.70773672871461
0.363284890884486	-1.80134430976501	0.363260676875384	-1.80406811498625	0.363104481461979	-1.8015377305619
0.270628571887703	-1.90079916652535	0.270605463331343	-1.90321665014395	0.270438248412277	-1.90100335377183
0.172891032477332	-2.00520784339527	0.172868642694285	-2.00717938282579	0.172690313446645	-2.00542090397752
0.0698604903352937	-2.11334146807849	0.0698385323809756	-2.11469372736394	0.0696490202279049	-2.11356032547307
-0.0385958355921576	-2.22329992641266	-0.0386173105343312	-2.22382517063805	-0.0388182196088285	-2.22351999895637
-0.152494642999336	-2.33234997756831	-0.152514582064012	-2.33181150565914	-0.152727829651414	-2.33256486028768
-0.271692787528694	-2.43677884880541	-0.271707331889952	-2.43492848547234	-0.271936298772918	-2.43698005852792
-0.395839886137785	-2.53180137958412	-0.395837705795934	-2.5284182183217	-0.396092782283842	-2.53197825904395
-0.524333176902434	-2.61158656316054	-0.52428482432212	-2.60653693751048	-0.524593973008191	-2.61172652950218
-0.656278748468685	-2.66955213771701	-0.656120374540929	-2.6627867943107	-0.656545338070102	-2.66964171353902
-0.790443354244537	-2.69915970171077	-0.790081570608199	-2.69038607727939	-0.790712880423428	-2.69918657112424
-0.925180203406395	-2.69475449001704	-0.924574002207208	-2.68299220672662	-0.925448933627888	-2.69470814985955
-1.05845118998342	-2.65115324192366	-1.0577158891471	-2.63561773331858	-1.05871479719509	-2.65102344697426
-1.18807680162769	-2.56399662037973	-1.18742993785642	-2.54558501540454	-1.18833099097133	-2.56377736864845
-1.31199744001727	-2.43262699359455	-1.31157916194564	-2.41328728261868	-1.31223828221072	-2.43232205194482
-1.42833614273191	-2.26119078131829	-1.42813075417288	-2.24251226725935	-1.42856005430152	-2.26081236991099
-1.53540576710525	-2.05717652228316	-1.53532167244967	-2.04017246570169	-1.53560963075271	-2.0567419608144
-1.63183377595474	-1.83008487656558	-1.63179583910371	-1.81545708905549	-1.63201527639739	-1.82961455180979
-1.71671554290321	-1.59044666903212	-1.71668832755667	-1.57860452042045	-1.71687339780049	-1.58996190945707
-1.78967243077543	-1.34862652474257	-1.78964504410995	-1.33960377705204	-1.78980639474499	-1.34814703710795
-1.85081145459487	-1.11361543172947	-1.85078205573898	-1.10712154355642	-1.85092217055724	-1.11315720302563
-1.90063185807114	-0.892255782587239	-1.90060101256744	-0.887837764573882	-1.90072064363222	-0.891830127365463
-1.93991362373023	-0.689042861667241	-1.93988254497281	-0.686224148573176	-1.93998224525515	-0.688656515325001
-1.96960806735453	-0.506335361028478	-1.96957807188232	-0.504682373385253	-1.96965853224387	-0.505991154157515
-1.99074253226593	-0.344759659763859	-1.99071465761402	-0.343904081303747	-1.99077691770179	-0.344457418013195
-2.00434572528866	-0.203672370345832	-2.00432053389536	-0.203317528336597	-2.00436605143548	-0.203409839024375
-2.01139535765063	-0.0816014516601263	-2.01137295457955	-0.0815213048989009	-2.01140350434302	-0.0813751189745757
-2.01278585247821	0.0233831270218563	-2.01276616289057	0.0233510205173252	-2.01278351218962	0.0235773776630214
-2.00931283968014	0.113390054683895	-2.00929538924857	0.113355536157475	-2.00930150170795	0.113556478883722
-2.00166840538808	0.190516432425801	-2.00165241995421	0.190548930250759	-2.00164934811521	0.190659124586215
-1.99044364610542	0.256731518928457	-1.99042875394823	0.256871292089983	-1.99041795712526	0.256854241245767
-1.97613740879108	0.313815600249028	-1.97612319671936	0.314082976305823	-1.97610599953724	0.313921703513119
-1.95916556827607	0.363336561564136	-1.95915161263528	0.363738944854555	-1.95912919426116	0.363428966125794
-1.93987138262386	0.406650247737768	-1.93985731205026	0.407187136058591	-1.93983066447105	0.406731460700721
-1.91853562664104	0.444914482791689	-1.91852113435262	0.445580902372879	-1.9184910696625	0.444986634674105
-1.89538586975065	0.479109875668306	-1.89537070647213	0.479898646965816	-1.89533788144361	0.479174765547365
-1.87060467117333	0.510063034760525	-1.87058863649774	0.510966212720093	-1.87055357646683	0.510122177140855
-1.84433664328987	0.538469585957518	-1.84431957791386	0.539479335743825	-1.84428269755352	0.538524255513827
-1.8166944238921	0.56491558030265	-1.81667620233262	0.566024677370601	-1.81663782384328	0.56496685255281
-1.7877636480363	0.5898966409422	-1.78774417196215	0.591098728181959	-1.78770454075587	0.589945428097188
-1.75760703289565	0.613834664034709	-1.75758622538547	0.615124357013296	-1.75754552318803	0.613881745973361
-1.72626769311518	0.637092153303925	-1.72624549399809	0.638465054475631	-1.72620384944393	0.637138204001904
-1.69377179762188	0.659984404305524	-1.69374815992302	0.66143706580165	-1.69370565683206	0.66003001422794
-1.66013066716693	0.682789811695429	-1.66010555462874	0.684319671667288	-1.66006223817943	0.682835506721912
-1.62534239835741	0.705758583725463	-1.62531578400362	0.707363891346548	-1.62527166499304	0.705804841167597
-1.5893930863924	0.729120133854436	-1.58936495211779	0.730799871534339	-1.5893200094571	0.729167396081159
-1.55225770611796	0.753089392610975	-1.55222804331254	0.75484319964808	-1.5521822248566	0.753138078737252
-1.51390069981415	0.777872251150003	-1.51386951105835	0.779700350165765	-1.51382273281965	0.777922767178845
-1.4742763104979	0.803670315293788	-1.47424361238645	0.80557344078737	-1.47419575614464	0.803723063036879
-1.43332869148942	0.83068511699415	-1.43329451864595	0.832664443827489	-1.43324542794525	0.830740502033846
-1.39099181651733	0.859121899401761	-1.39095622683382	0.861178967666952	-1.39090570137756	0.859180338296501
-1.34718920970742	0.889193061402956	-1.34715229076035	0.891329692686317	-1.34710007928544	0.889254988277036
-1.30183351144016	0.921121316150022	-1.30179538787239	0.923339514460924	-1.30174117974433	0.921187188743724
-1.25482589438984	0.955142583644575	-1.25478673577138	0.957444411987496	-1.25473015181492	0.9552128888268
-1.20605534430258	0.99150859696021	-1.20601537257133	0.993896017442721	-1.20595595606655	0.991583855616396
-1.15539782260907	1.0304891514174	-1.1553573176464	1.03296381264023	-1.15529452697369	1.03056992251208
-1.1027153333563	1.07237386098564	-1.10267463463999	1.07493681101443	-1.10260783968429	1.0724607444501
-1.04785492597576	1.11747319993467	-1.04781442774906	1.1201244962749	-1.04774291269944	1.11756683783114
-0.990647679197538	1.16611849204488	-0.990607816519478	1.16885667183151	-0.990530791807398	1.16621956719141
-0.930907731565714	1.21866035431806	-0.93086895539484	1.2214817188485	-0.930785580775316	1.21876958519981
-0.868431452800406	1.27546489518431	-0.868394194295014	1.27836255382581	-0.868303613112187	1.27558302550308
-0.802996890914366	1.3369066960526	-0.802961518405757	1.33986930653722	-0.802862899906938	1.33703447665165
-0.734363686744355	1.40335725864932	-0.734330462582572	1.40636739482477	-0.73422304553463	1.4034954187775
-0.66227372516797	1.47516717366131	-0.6622427721979	1.47819924869036	-0.662125900680613	1.47531637760756
-0.586452894891691	1.5526397665269	-0.586424181745245	1.55565744096642	-0.586297324800447	1.55280055060068
-0.506614458056203	1.63599343733669	-0.506587807839851	1.63894645299988	-0.506450559546379	1.63616612109603
-0.422464684354562	1.72530941521872	-0.422439804144737	1.72812983130452	-0.422291868182055	1.7254939799888
-0.333711572510267	1.82046135896148	-0.333688095393566	1.82305925338844	-0.333529264172532	1.82065728649066
-0.240077644469989	1.92102345531312	-0.240055177178002	1.92328233218041	-0.239885314601497	1.92122952065274
-0.141317914684261	2.02615488287551	-0.14129609842423	2.02792735054762	-0.141115120935731	2.02636889943683
-0.0372441349757449	2.13446142245787	-0.0372227648845811	2.13556625093138	-0.0370305774403937	2.13467994527961
0.0722438308216199	2.24384043826644	0.0722644959077937	2.2440630034426	0.0724682394277554	2.24405844548075
0.187119337865263	2.35132412586763	0.187137740214952	2.35042378050977	0.187354388062337	2.35153471915717
0.307184246738781	2.45294804476471	0.307195348846581	2.45067842440166	0.30742933873359	2.45314223740569
0.432021770442625	2.5436886779911	0.432011724417863	2.5398381834581	0.432275821187644	2.54385538142702
0.560952748081813	2.61754759604968	0.560887978673034	2.61198841369292	0.56121411053136	2.61767402356969
0.692996779253264	2.66794296368064	0.692811937628204	2.66057880019322	0.693263161249891	2.66801586975108
0.826821092218912	2.68853794656483	0.826438601438974	2.67895636298312	0.82708942928432	2.68854548277769
0.960685812026942	2.67382415740611	0.960103389906622	2.66113794825251	0.960952230060104	2.67375588687519
1.09252316850251	2.61881697133603	1.09187845072098	2.60273884980566	1.09278336761205	2.61866377087967
1.22019740128288	2.52017430308007	1.21967582145908	2.50188217031026	1.22044720999863	2.51993298714437
1.34170550640881	2.37863028801642	1.34139067348326	2.35985071610978	1.34194108904496	2.3783069849017
1.45521459030427	2.19919051299215	1.45506589891677	2.18125683035257	1.45543246574559	2.19879859313804
1.55911308181518	1.98977505357368	1.55905046544639	1.97361702134966	1.55931033951122	1.98933248912057
1.65215505260151	1.76011593580592	1.65212261064153	1.74639633151557	1.65232966456101	1.75964334487175
1.73358312327858	1.52070380370119	1.73355659933461	1.50975469034588	1.7337340972866	1.52022209888766
1.80315342016893	1.28153529498237	1.80312580251694	1.27330508487501	1.80328075474239	1.28106316109953
1.86107940073374	1.05100032269568	1.86104977547757	1.04515168066395	1.86118391938752	1.05055242393975
1.90793431650234	0.835274171410077	1.90790348555878	0.831349737913932	1.90801745265923	0.83486052013853
1.9445410541806	0.638247012133847	1.94451030983149	0.635787085833391	1.94460463136392	0.637873244193548
1.97186704277057	0.461793060431497	1.97183765971456	0.460386574137045	1.97191307763134	0.461461172822552
1.99093497010528	0.306189630051647	1.99090786406052	0.305491172085049	1.99096551407708	0.305898883419452
2.00275458889951	0.170571824371848	2.00273018956989	0.170306415296145	2.00277161400271	0.170319636161753
2.00827620521149	0.0533525010273725	2.00825451795536	0.0533133051682326	2.00828153131923	0.0531352180323808
2.00836289937638	-0.0474341027807232	2.00834391013017	-0.0473937693498603	2.00835815228121	-0.0476206073117995
2.0037789489206	-0.133879381363075	2.00376187034377	-0.133857327811747	2.00376555843326	-0.134039290815222
1.99518575430838	-0.208031878200015	1.99517000198797	-0.208088909172316	1.99516494296585	-0.208169170193055
1.98314711295859	-0.271797057121984	1.98313232871619	-0.271967590559977	1.98311991481023	-0.271915358962816
1.96813762860417	-0.326886927329747	1.96812339563388	-0.327187545014242	1.96810490922027	-0.326989453743184
1.95055219001888	-0.374803205166218	1.95053809929049	-0.375239050998002	1.95051466619982	-0.374892749076037
1.93071619604136	-0.416841275951645	1.93070189669984	-0.417410591884016	1.93067445570225	-0.416920230589606
1.90889537303844	-0.454105826633443	1.90888057690608	-0.454803035983399	1.9088498939783	-0.454176223981497
1.88530468147814	-0.487532032887394	1.88528915478918	-0.488349761141883	1.88525584816558	-0.487595588737454
1.86011614048062	-0.517908451391175	1.86009969558928	-0.518838801513902	1.86006425859802	-0.517966611121419
1.83346554486377	-0.545899359671911	1.83344803277821	-0.546934679904146	1.8334108536572	-0.545953341438751
1.80545812673557	-0.572065346590065	1.80543943010421	-0.573198662022611	1.80540080933814	-0.572116180324417
1.77617325649735	-0.596881630677704	1.77615328327255	-0.598106858502627	1.7761134484428	-0.596930192319661
1.7456682959737	-0.620753989926849	1.74564697403989	-0.622066020283824	1.74560609213029	-0.620801030941753
1.71398171777413	-0.644032414855118	1.71395899065924	-0.645427111820038	1.71391717792114	-0.64407858739874
1.68113559727509	-0.667022711126705	1.68111142095207	-0.668496869162738	1.68106875052356	-0.667068589374585
1.64713757168291	-0.689996322967337	1.64711191243292	-0.691547600963506	1.64706841991621	-0.69004242116522
1.61198234734361	-0.71319865332924	1.61195518065531	-0.714825499470738	1.61191086782708	-0.713245441104467
1.57565282337804	-0.73685613978668	1.57562413387635	-0.738557714600082	1.57557897066112	-0.736904055213185
1.53812088766245	-0.761182317741344	1.53809067008644	-0.762958418745655	1.53804459487431	-0.761231778590586
1.4993479305329	-0.786383071152506	1.49931619180825	-0.788234059907655	1.49926911015262	-0.786434484698611
1.45928511250064	-0.812661239033965	1.45925187496846	-0.814587969498727	1.4592036566665	-0.812715010717916
1.41787341474186	-0.840220714730794	1.41783872059995	-0.842224460347552	1.41778919515076	-0.840277255927062
1.37504349514667	-0.869270144541284	1.37500741211458	-0.87135252006628	1.37495636258421	-0.869329879609644
1.3307153682786	-0.900026301694408	1.3306779963898	-0.902189174244168	1.33062515181327	-0.900089674437533
1.28479792476793	-0.932717179398038	1.28475940399238	-0.934962561252147	1.28470443063866	-0.93278465897768
1.23718830459541	-0.967584810286875	1.2371488226723	-0.96991472343096	1.23709131482163	-0.967656896572598
1.18777113969605	-1.00488777595846	1.18773093909347	-1.00730407490801	1.18767041044376	-1.00496500418575
1.13641768476362	-1.04490331521961	1.13637706709896	-1.04740745007202	1.1363129445105	-1.04498625970918
1.08298486169738	-1.08792886771841	1.08294418735193	-1.09052156342471	1.08287580925702	-1.08801814424338
1.02731425369996	-1.13428279374982	1.02727393396881	-1.13696361421439	1.02720055619096	-1.13437905991585
0.969231100873825	-1.18430388225652	0.969191580177152	-1.18707063928015	0.969112391757817	-1.18440783496282
0.908543372088068	-1.23834908653279	0.908505098974953	-1.24119704441797	0.908419249455053	-1.23846145518461
0.845041020501346	-1.29678869853942	0.845004408690989	-1.29970951635162	0.844911045857968	-1.29691023216108
0.778495576025058	-1.35999787566012	0.778460960312523	-1.36297822178178	0.778359273949498	-1.36012932138727
0.708660291692944	-1.42834305860749	0.708627887089376	-1.43136282722609	0.708517150868469	-1.42848512820596
0.635271147083117	-1.50216136441255	0.635241021190805	-1.50519142183602	0.635120623419971	-1.50231468448774
0.558049124114359	-1.58173051921516	0.558021190707843	-1.58472991198169	0.557890646921075	-1.58189555969722
0.476704309093198	-1.66722635951311	0.476678345028375	-1.6701389341818	0.476537291559818	-1.66740333397195
0.390942535056476	-1.75866448442028	0.390918215426366	-1.76141491896876	0.390766390647417	-1.75885321507938
0.300475447567584	-1.8558224930276	0.300452390203916	-1.85831185372284	0.300289614254776	-1.85602223355762
0.205035029099436	-1.95813975248551	0.205012844809965	-1.96024091330895	0.204839003625063	-1.95834896368447
0.104393701971633	-2.0645933788006	0.104372068235974	-2.06614703258795	0.104187086380726	-2.06480945745237
-0.00160894227639226	-2.17355283833552	-0.00163011556228398	-2.17436547866487	-0.00182637998240171	-2.17377180955523
-0.113032117490771	-2.28262212169425	-0.11305224510375	-2.28246845619447	-0.113260367930259	-2.28283832143696
-0.229792765613784	-2.38848835194829	-0.229809403546574	-2.38712245650405	-0.230031489741843	-2.38869414963366
-0.351619415865749	-2.48680912514824	-0.351625229051401	-2.48399125785746	-0.351867850220881	-2.48699476740626
-0.4780055609096	-2.5721910520614	-0.477981232314108	-2.56773499903606	-0.478262428101983	-2.57234476467019
-0.608168216325188	-2.63836019076894	-0.608069737738641	-2.63216705005835	-0.608431648202296	-2.63846882816381


==> Fig_Data/Fig5.txt <==
0.01	3	4	4	3	3.58898342059745	4.11341103380399	2.75	2.75	1.99	0.0199996666683333	1.99990000083333
0.11	2.75740845193066	3.75091790841214	3.90315829116776	2.87524057657254	3.09012639808674	3.89356129648098	1.38938108505432	2.13805754811961	2.06955348360956	0.21955660167435	1.98791219591339
0.21	2.58482738222122	3.62909835000185	3.81442256725291	2.77655244587779	2.73840728992105	3.68983802575244	0.745984500974477	1.64516295375542	2.22873883769184	0.416919799692199	1.9560618294483
0.31	2.46542305616002	3.61811160034098	3.74457146516603	2.69763317946136	2.52548044318368	3.51077202647196	0.58490377236338	1.28022165015692	2.47350117556767	0.610117272886887	1.90466713977143
0.41	2.36366223893892	3.62920573024422	3.70057448072377	2.63355863986486	2.38236050245793	3.36198792231902	0.536561535490682	1.04335011463634	2.76864747081508	0.797218655968846	1.83424164563321
0.51	2.27241954645197	3.6388618250729	3.67990680713968	2.57811949864425	2.29448147031391	3.23982243809145	0.510080490970375	0.906309035386914	3.09619467207545	0.976354493765815	1.7454890152915
0.61	2.19139980208461	3.64469377734772	3.6748840279255	2.52527047968985	2.26164434592329	3.13571475669633	0.491651505484334	0.831145583833539	3.44383396765795	1.14573492020096	1.63929603569096
0.71	2.11965556935706	3.64787126701021	3.67843518744175	2.47068775988686	2.28202239067343	3.04208844410559	0.479797167915995	0.788691645749927	3.80555490719948	1.30366754204307	1.51672375198102
0.81	2.05397186811616	3.64946242294421	3.68590607309911	2.41173327961618	2.34979148057326	2.95407804063733	0.473639247252934	0.761803580855947	4.18518268163686	1.44857434874029	1.37899686590349
0.91	1.98889533970358	3.64971031474108	3.694530144858	2.34683498212307	2.45665464595235	2.86888109635321	0.471667436043426	0.741726916656766	4.59667422089866	1.5790074793799	1.22749149897762
1.01	1.9173439411324	3.6477870753878	3.70255442354398	2.2749778168537	2.59372859969483	2.78480335974316	0.472034269882609	0.72430436489079	5.06158172682913	1.69366368923603	1.06372144274871
1.11	1.83131964521125	3.64145415461755	3.70863087892659	2.1954284912765	2.75242066113893	2.70061361783934	0.472824803802872	0.70761177562406	5.60528768727473	1.7913973713601	0.889323033483414
1.21	1.72264211652827	3.62640695747295	3.71147511909351	2.10762545613222	2.92414587791577	2.61519444962371	0.472126986840351	0.690730322083821	6.2521539609075	1.87123200310677	0.706038802438661
1.31	1.58396468767921	3.59527487365354	3.70968940093871	2.01116059994755	3.09922041744547	2.52737196884315	0.467987303608173	0.673162406673347	7.01812358872123	1.93236990322547	0.515700065065339
1.41	1.41051501663098	3.53651313754379	3.7016745510126	1.90580779520195	3.26532628045117	2.43583980689661	0.458365167462236	0.654568449008659	7.89861192553004	1.9742002020277	0.320208623109663
1.51	1.20296818036437	3.43385481939343	3.68559020359849	1.79157601346396	3.40601820326754	2.33913052934179	0.441199364609461	0.634654892630788	8.85049178665224	1.9963049449951	0.121517762438772
1.61	0.971419543053479	3.26757188350511	3.65934463627133	1.66877894428178	3.50003734671761	2.23561123704738	0.414716236265018	0.613132009673526	9.77108016926059	1.99846326884278	-0.0783872635459754
1.71	0.739268954586912	3.01915549446911	3.62060832180419	1.53812047599102	3.52264575404671	2.12349329148297	0.37812069077496	0.589704027399755	10.4855812750345	1.98065360831232	-0.277509069904755
1.81	0.543968278121986	2.68026316956634	3.56685362276498	1.40079665459165	3.45049584501495	2.00085351937621	0.332786354983499	0.564074924320307	10.7648703697989	1.94305391164463	-0.473858097369349
1.91	0.430128213605806	2.26385227981037	3.49542851651377	1.25861157674089	3.2711805735271	1.86566825297779	0.284115451277626	0.535963242145201	10.3965748181153	1.88603986258002	-0.665472491361691
2.01	0.43169086426018	1.81055452682567	3.40367539783268	1.11409953184499	2.99685085666003	1.71586368716793	0.245483132551228	0.505124261957981	9.30774162782766	1.8101811266504	-0.850437704196305
2.11	0.542503483712087	1.37769675758296	3.28910723565381	0.970639652730711	2.67577275499566	1.54938750450466	0.261557420514164	0.471380189545356	7.69952765679104	1.71623565926962	-1.02690562460792
2.21	0.638473133545638	0.955489184237294	3.14964747147189	0.832539808246128	2.35604339655032	1.36430334790096	0.694758252322307	0.434652607991705	6.31111310451598	1.60514213249349	-1.19311304346832
2.31	0.664923408854384	0.497302616718175	2.98393770614619	0.70504750149865	2.0159453773095	1.15891522944738	1.79052892994704	0.39503538295111	5.41098524819625	1.47801055611894	-1.34739927118912
2.41	0.679233100276193	0.0370220340084278	2.79174002243999	0.594262388058343	1.66068070775894	0.931966079507824	3.34770769837445	0.352950496760708	4.76320230837163	1.33611118683298	-1.48822273078319
2.51	0.682482380517625	-0.424927068001073	2.57445089591031	0.506813452524037	1.28945568449575	0.682989981383778	5.36612396277078	0.309599897375343	4.4376852608256	1.18086183622783	-1.61417636079229
2.61	0.674639307832688	-0.889178998827307	2.33623422064667	0.448654397329483	0.901092764722497	0.413640470665306	7.85393625160698	0.269726630059023	4.54069585016172	1.01381370449611	-1.72400167418013
2.71	0.655477641458579	-1.35507574768879	2.09352076354939	0.415297667891744	0.495806588820954	0.140506714729366	10.8142736453473	0.270027614604206	5.19219005158697	0.836635881351318	-1.81660133271874
2.81	0.616941161183916	-1.80019977534731	1.98412625258467	0.344499563711481	0.0970593574700128	0.0184795713368005	14.1043700841771	0.490933670408483	6.45893032910772	0.65109866903512	-1.89105011122939
2.91	0.458933373205177	-1.94542015329023	1.99047228311143	0.246879020653296	0.00119031127040779	0.0162696015897426	15.6912265342095	0.823523945614654	7.14178710063031	0.459055894042528	-1.9466041421267
3.01	0.262526250697435	-1.98191161172371	1.99782718467717	0.147532638986099	0.000802970627190973	0.0161790448022748	16.6244351130956	1.18164004474823	7.535802148352	0.262426384300368	-1.98270834789765
3.11	0.0633540315740823	-1.99822026985899	2.00032401001812	0.0477216863046474	0.000802001971111063	0.0161405394937463	17.4863629333316	1.56139071910766	7.92773118538417	0.0631747968729078	-1.99900198725266
3.21	-0.136451593109759	-1.99456234694925	1.99782130115747	-0.0522254664200698	0.000802008669981534	0.0161999904919561	18.2709537533659	1.96163411175172	8.31779334466765	-0.136708012242096	-1.99532225953324
3.31	-0.334893846410754	-1.97097541987635	1.99032323273647	-0.152045226847699	0.000802016413186479	0.0163694882955348	18.970375059269	2.38139229822264	8.70514151226919	-0.335224880088437	-1.97170593136241
3.41	-0.529989957054659	-1.92769516263366	1.97784835126352	-0.251484362937405	0.000802022986545511	0.0166482081396528	19.5776384733733	2.8196725320934	9.08893562568657	-0.530392291743547	-1.92838896928473
3.51	-0.71979058844755	-1.86515401603509	1.96042731024548	-0.350293097423724	0.000802028607256919	0.0170299876571526	20.08667641268	3.27544364157201	9.46837158721053	-0.720260198943937	-1.86580418206661
3.61	-0.902399314758766	-1.78397686960651	1.93810300971473	-0.448224068350856	0.00080203345440136	0.0175057053878296	20.4924027320292	3.74763232625879	9.84268900140166	-0.902931504322846	-1.78457689621414
3.71	-1.07599156937076	-1.68497481783977	1.910930595957	-0.545032460381912	0.000802037673088837	0.0180645389783714	20.7907635429532	4.23512358313419	10.2111726000529	-1.07658101658004	-1.68551870791739
3.81	-1.23883287533826	-1.56913705595659	1.87897737506755	-0.640476444020451	0.000802041382404346	0.0186948471794729	20.9787777185744	4.73676232717243	10.5731512896971	-1.23947368718993	-1.56961937384954
3.91	-1.38929617570156	-1.43762099616061	1.84232267458126	-0.734317708212403	0.000802044681588232	0.0193848155448057	21.0545666798695	5.25135546839514	10.927995908342	-1.38998194643294	-1.43803692184536
4.01	-1.52587809049528	-1.29174070312973	1.80105766527543	-0.826322020821275	0.000802047654977707	0.0201229030624084	21.0173731656757	5.77767421792491	11.2751160728674	-1.52660196553415	-1.29208608026992
4.11	-1.64721393801819	-1.13295376429547	1.75528514792142	-0.916259793411436	0.000802050376070617	0.0208981208114146	20.8675687988873	6.31445654149595	11.6139563068374	-1.64796868242325	-1.13322514168729
4.21	-1.75209137027647	-0.962846726095622	1.70511930720072	-1.00390664044426	0.000802052911023483	0.0217001795911585	20.6066503732387	6.86040972749093	11.9439915850286	-1.7528694409836	-0.963041392083348
4.31	-1.83946248635975	-0.783119241715239	1.65068543404607	-1.08904392799437	0.000802055321879833	0.0225195442035324	20.2372248977694	7.41421305506647	12.264722419988	-1.84025610751125	-0.783235251228869
4.41	-1.90845430271721	-0.595567088705947	1.59211961731491	-1.17145930911618	0.000802057669776063	0.0233474273363147	19.7629835484021	7.97452055595904	12.575669619138	-1.90925554332043	-0.595603282647266
4.51	-1.95837747571814	-0.402064226165409	1.52956840559744	-1.2509472438918	0.000802060018456409	0.0241757487341992	19.1886647868964	8.5399638675798	12.8763688487706	-1.95917832885673	-0.402020242945721
4.61	-1.9887331893446	-0.204544070755619	1.46318843996958	-1.32730950263615	0.000802062438476966	0.0249970779773935	18.5200070156829	9.10915517731513	13.1663651499529	-1.98952565214935	-0.204420349866884
4.71	-1.99921813919683	-0.00498017864408934	1.39314605856508	-1.40035565098379	0.000802065012662771	0.02580457296542	17.7636912416367	9.6806902594125	13.445207559064	-1.99999429277544	-0.00477795622456308
4.81	-1.98972756301387	0.194633473611784	1.31961687393744	-1.46990351573905	0.000802067843676106	0.0265919214906715	16.9272743216757	10.2531516067689	13.7124439912977	-1.99047965153833	0.194912177176973
4.91	-1.96035628743089	0.392302412209019	1.24278532429732	-1.53577963048481	0.000802071065053379	0.0273532899736735	16.0191134571823	10.8251116604508	13.9676165481432	-1.96107679558814	0.392654812533555
5.01	-1.91139778051688	0.586051594204318	1.16284419983977	-1.59781966003444	0.00080207485801024	0.0280832812324351	15.0482826916845	11.3951361398723	14.2102574088775	-1.91207950854224	0.586474170797726
5.11	-1.8433412195644	0.773945141461397	1.07999414551166	-1.65586880288579	0.000802079477968256	0.0287769017664531	14.0244822461488	11.9617874762064	14.4398854608484	-1.84397735509643	0.774433673009874
5.21	-1.75686660343778	0.95410568325851	0.994443141710587	-1.70978217089952	0.000802085297956944	0.029429538194917	12.9579415978183	12.5236283507768	14.656003813279	-1.75745078945638	0.954655289955043
5.31	-1.65283795833318	1.12473311427906	0.906405964546221	-1.75942514547769	0.000802092882274141	0.0300369420063201	11.8593172710793	13.07922533883	14.8580983241182	-1.65336435646407	1.12533830681007
5.41	-1.53229470487104	1.28412258053904	0.816103627431688	-1.80467370956255	0.000802103116563343	0.0305952215199226	10.7395863617541	13.6271526572169	15.0456372489076	-1.53275805335157	1.28477731529083
5.51	-1.39644127285256	1.4306815134981	0.723762805898513	-1.84541475481062	0.000802117448125393	0.0311008398409641	9.60993685900913	14.1659960121233	15.218072094779	-1.39683693843243	1.43137925352812
5.61	-1.24663506761189	1.56294554206552	0.629615247641178	-1.88154636332285	0.000802138353643251	0.0315506175571172	8.48165586144765	14.6943565401224	15.3748397317733	-1.24695909055737	1.56367932341524
5.71	-1.0843729085981	1.6795931233198	0.533897169889988	-1.91297806332955	0.000802170307575425	0.0319417389413103	7.36601680591786	15.2108548325548	15.515365778073	-1.08462203963934	1.68035562638645
5.81	-0.911276076720337	1.77945874530257	0.43684864627958	-1.93963105823884	0.000802221942980538	0.0322717604783494	6.27416683990768	15.7141350296781	15.6390692355692	-0.911447803829609	1.78024237139053
5.91	-0.72907412282054	1.86154456880573	0.338712985420769	-1.96143842846302	0.000802311341886606	0.0325386206107845	5.21701547427589	16.2028689673131	15.7453683059323	-0.729166682848603	1.86234152308957
6.01	-0.539587608706858	1.92503038847872	0.239736103392442	-1.97834530543917	0.00080248062165367	0.0327406496992669	4.20512566494907	16.6757603550099	15.8336872561092	-0.539599969403032	1.92583277389815
6.11	-0.34470999039547	1.96928180246563	0.140165892346258	-1.99030901726314	0.000802843058207424	0.0328765793126119	3.24860854672008	17.1315489612437	15.9034640813449	-0.34464175143122	1.97008174022562
6.21	-0.14638900585447	1.99385646209758	0.0402515873598009	-1.99729920536177	0.000803773695128827	0.0329455501018083	2.3570235075109	17.5690147780316	15.9541582729282	-0.146239987002526	1.9946463010272
6.31	0.053390981025468	1.99850806944062	-0.0597568664146102	-1.99929791164126	0.000807006286979036	0.0329471176689808	1.53928889860978	17.9869821348003	15.9852550977544	0.0536229590357865	1.99928101533132
6.41	0.252608346485682	1.9831852766501	-0.159609444374324	-1.99629963557225	0.000828115957028226	0.0328812560143083	0.803660325692837	18.3843237295057	15.9962236737068	0.252950122192805	1.98393957460469
6.51	0.447098434756484	1.947829957646	-0.2590566690554	-1.98831136070561	0.00281492964003025	0.0327483583116336	0.16422498465498	18.7599645439371	15.9818635086743	0.449749891343067	1.94877526545184
6.61	0.481865194071683	1.87828857630107	-0.357850227392165	-1.97535254951587	0.160973024837355	0.0325492312817068	0.0695469596298279	19.1128855877556	15.5456719156319	0.64205590824658	1.89413943802606
6.71	0.490390580098126	1.76763909746876	-0.455743592477137	-1.95745510833414	0.341682119756547	0.0322850986801341	0.0829121896816045	19.4421275264725	14.761496714621	0.827946714750356	1.82057799545477
6.81	0.520806510269712	1.61687737963246	-0.552492627848917	-1.93466332015519	0.497517061250669	0.0319575936098668	0.084796322297755	19.7467940581977	13.7554123821343	1.00556495136315	1.72882593935597
6.91	0.583355680899682	1.43057624115755	-0.647856177415937	-1.90703374433494	0.619391932228687	0.0315687443164583	0.0811245439734676	20.0260550156516	12.6455230553162	1.17313591537749	1.619800025945
7.01	0.689456184115656	1.22048032868713	-0.741596653793077	-1.87463508569043	0.695796936773499	0.0311209681230188	0.0751760113164162	20.2791492593527	11.6176516532042	1.32898529311256	1.49458960610949
7.11	0.846124260982665	1.00521993379204	-0.833480612132175	-1.83754803156221	0.716326312413614	0.0306170623117797	0.0710166012175213	20.5053872738759	10.8924022346355	1.47155588910299	1.35444574097537
7.21	1.0520389405064	0.806909137063523	-0.923279310330474	-1.7958650569699	0.674355149663936	0.0300601946223752	0.0720959775387371	20.7041534569313	10.6663156972156	1.5994231850812	1.20076870171766
7.31	1.29583982137013	0.646220282278546	-1.01076925531257	-1.7496901976573	0.569067541146532	0.0294538947778754	0.0785610812820359	20.8749080871426	11.0508324605014	1.71130957329309	1.03509397851375
7.41	1.55496275578076	0.537890867081022	-1.09573273788112	-1.69913879150083	0.407711861849717	0.0288020512151416	0.0858212653073434	21.0171889831751	12.0204882934942	1.80609712193237	0.859076938433113
7.51	1.7909254565868	0.485877726991478	-1.17795835678949	-1.64433718992405	0.209803405374154	0.0281089155901319	0.0862784223239319	21.1306128713517	13.3420866895772	1.88283874514564	0.674476285556731
7.61	1.93493046902024	0.458494969422568	-1.25724152667147	-1.58542244062946	0.0253234542536949	0.0273791118990024	0.130471803157457	21.2148764408424	14.3575604291921	1.94076766600115	0.483136488587282
7.71	1.97846818301934	0.286820955286539	-1.33338497208493	-1.52254193919031	0.000849949666864615	0.0266176530589158	0.685446058387817	21.2697570854763	14.2321654048838	1.97930507787048	0.286969351527561
7.81	1.99727727933661	0.0880894130613286	-1.40619918847462	-1.45585307152048	0.000803639788886795	0.0258299572409895	1.40540950565599	21.2951133635027	13.9574104626414	1.99806592767299	0.08793491156683
7.91	1.99609795181275	-0.111734567926297	-1.47550290010769	-1.38552280387811	0.000802661964501958	0.0250218784213195	2.20943811135492	21.2908850642356	13.6645489451039	1.99686276319898	-0.111978144962858
8.01	1.97497219102104	-0.310451461294469	-1.54112350352989	-1.31172725490664	0.00080237566397815	0.0241997509089835	3.08881234622003	21.2570930781433	13.3554821481133	1.97570760607016	-0.31077235288313
8.11	1.93411263543281	-0.506068060154261	-1.60289748536368	-1.23465124983369	0.000802254413670586	0.0233704391757661	4.03471826693495	21.1938389980906	13.0312740589003	1.93481183162359	-0.506461426181076
8.21	1.87392787274389	-0.696628653860941	-1.66067082187135	-1.15448784946441	0.000802193368462007	0.0225413955817317	5.03770027809475	21.1013044585188	12.6930229749744	1.8745840569192	-0.697090104322513
8.31	1.79501935618336	-0.88022892898958	-1.71429935791411	-1.0714378579319	0.00080215938432022	0.0217207215583932	6.08773574772795	20.9797502353385	12.341878691622	1.79562605797317	-0.880753688568909
8.41	1.69817555643419	-1.05503431634819	-1.76364916423316	-0.985709310815248	0.000802139330018819	0.020917225002743	7.17433266879889	20.8295151201219	11.9790363530158	1.69872675701093	-1.05561707309759
8.51	1.58436412464444	-1.21929818145692	-1.80859687206852	-0.897516945133049	0.000802127207098741	0.0201404620791013	8.28663396201442	20.6510145812632	11.6057274892655	1.58485433981706	-1.21993308077248
8.61	1.45472223735207	-1.37137923823473	-1.84902998413853	-0.807081652742795	0.000802119996138187	0.0194007456210015	9.41352580643854	20.4447392239626	11.2232105059961	1.45514658194292	-1.37205992036056
8.71	1.31054523931463	-1.50975793569153	-1.88484716101955	-0.714629918697123	0.000802116073448292	0.0187090953804059	10.5437486341814	20.2112530599672	10.8327611555229	1.31089948042951	-1.51047759076712
8.81	1.15327370306367	-1.63305163609801	-1.91595848199448	-0.620393246123195	0.000802114531543319	0.0180770989949899	11.6660096124779	19.9511915970326	10.4356632205832	1.15355430463342	-1.63380306838423
8.91	0.984479036227284	-1.74002842791001	-1.94228567947918	-0.524607569202781	0.000802114860847761	0.0175166498330345	12.7690954694369	19.6652597571026	10.033199564885	0.984683195539778	-1.74080412580553
9.01	0.805847781078254	-1.82961943376447	-1.96376234618655	-0.427512655838511	0.000802116790933202	0.0170395336762618	13.8419845294222	19.3542296313024	9.62664367375366	0.805973457449295	-1.83041164383513
9.11	0.619164763449975	-1.90092948995531	-1.98033411424631	-0.32935150159689	0.000802120208368318	0.016656856026672	14.8739568361011	19.0189380790247	9.21725178863695	0.619210698991383	-1.90173029377317
9.21	0.426295259510435	-1.95324609043746	-1.99195880556394	-0.230369716521362	0.000802125114354269	0.0163783386335833	15.8547012617984	18.6602841776951	8.80625572304704	0.426260991912989	-1.95404748324429
9.31	0.229166358634691	-1.98604650588837	-1.99860655277207	-0.130814906409031	0.000802131604947815	0.0162115629829347	16.774418532496	18.2792265292467	8.39485643250443	0.229052225906554	-1.98684047618505
9.41	0.0297477086197589	-1.99900300664975	-2.00025989020091	-0.0309360501426498	0.000802139865648181	0.0161612839802131	17.6239191388829	17.8767804289192	7.98421839656478	0.0295548457734605	-1.99978161584992
9.51	-0.169968164357104	-1.9919861373447	-1.99691381436895	0.0690171253353255	0.000802150176685727	0.0162289547812303	18.3947151550756	17.4540149017416	7.57546485687494	-0.170237836609069	-1.99274159864912
9.61	-0.367985764394731	-1.96506601044583	-1.98857581357047	0.168794770827652	0.000802162927984313	0.0164125746163445	19.0791050475689	17.0120496119475	7.1696739413445	-0.368329558801347	-1.96579076610742
9.71	-0.562326564218044	-1.91851160587302	-1.97526586620981	0.268147539898863	0.000802178644558827	0.0167068978033534	19.670250627059	16.5520516506112	6.7678756909008	-0.56274105379565	-1.91919840203481
9.81	-0.751048774008654	-1.85278808362917	-1.95701640760403	0.366827211552309	0.00080219802477927	0.0171039520910356	20.1622453743295	16.0752322069735	6.37104999188321	-0.751529826197885	-1.85343004193171
9.91	-0.932266743201929	-1.76855213634275	-1.93387226504191	0.464587309038225	0.000802221995885479	0.0175937465507497	20.5501734576216	15.5828431292325	5.9801254038968	-0.932809560999482	-1.76914282151215
10.01	-1.10416980141072	-1.66664542818036	-1.90589056094682	0.561183713291971	0.000802251793737976	0.0181650280595718	20.8301588519862	15.0761733809897	5.59597885986447	-1.10476897101342	-1.6671789108209
10.11	-1.26504035025069	-1.54808618572608	-1.87314058403998	0.656375269538986	0.000802289077749698	0.0188059691546465	20.9994040701054	14.556545400044	5.21943620208397	-1.26568989465706	-1.54855709954881
10.21	-1.41327102534391	-1.41405902490975	-1.83570362843161	0.749924385651773	0.000802336098100701	0.0195047176672552	21.05621811802	14.0253113667515	4.85127350533693	-1.41396446325474	-1.41446261762294
10.31	-1.54738075709584	-1.26590311572186	-1.79367280057004	0.841597620908526	0.000802395942204817	0.0202497865995022	21.0000333970956	13.4838493896697	4.49221912557634	-1.54811116633009	-1.26623529278097
10.41	-1.66602956989069	-1.1050988031101	-1.7471527939326	0.931166263889354	0.000802472903835528	0.0210302970240899	20.8314113843888	12.9335596165251	4.14295640056126	-1.66678965436898	-1.10535616345526
10.51	-1.76803197203594	-0.933252817955525	-1.69625963121064	1.01840689836524	0.000802573046052964	0.021836104292821	20.5520370363291	12.3758602784943	3.80412691721679	-1.76881413114882	-0.933432680726486
10.61	-1.85236880300784	-0.752082226241998	-1.64112037345705	1.10310195620569	0.000802705077503728	0.0226578422690221	20.1647019743852	11.812183674966	3.47633424979178	-1.85316520182244	-0.75218264720371
10.71	-1.91819742021589	-0.563397277353751	-1.58187279510191	1.18504025658677	0.00080288174841222	0.0234869173390076	19.6732766253311	11.2439721036753	3.16014806355006	-1.91900005837443	-0.563417053308597
10.81	-1.96486012455632	-0.369083323802108	-1.5186650226535	1.26401753118253	0.000803122133386642	0.0243154784461716	19.082671602414	10.6726737360518	2.85610847151362	-1.96566090068022	-0.369021982457744
10.91	-1.99189074249348	-0.171081994605691	-1.45165513280041	1.33983693568471	0.000803455477616812	0.0251363846178228	18.3987887273062	10.0997384272736	2.56473052789034	-1.99268150902751	-0.170939765940623
11.01	-1.99901930252059	0.0286281868255103	-1.38101070150778	1.41230954913964	0.00080392790443146	0.0259431896961781	17.6284622077112	9.52661342974255	2.28650874334132	-1.99979190242954	0.0288504242126023
11.11	-1.98617476630024	0.228051541714769	-1.30690828740921	1.4812548646648	0.00080461459443465	0.0267301676775019	16.7793906063082	8.95473893676962	2.02192151799803	-1.9869210361858	0.228352350463778
11.21	-1.95348580135084	0.425195125458315	-1.2295328155536	1.54650127903962	0.000805642982883586	0.0274924157440213	15.860060374363	8.38554329665029	1.77143541570403	-1.95419751173727	0.425572655512374
11.31	-1.90127961728544	0.618088551223906	-1.1490767902222	1.60788659647778	0.000807239557309405	0.0282261063491907	14.8796619045053	7.82043755193796	1.53550926343032	-1.90194829172328	0.618540779262704
11.41	-1.83007894269831	0.804803513734448	-1.06573918066226	1.66525857818318	0.000809831090846844	0.0289290411796506	13.8479993480826	7.26080854332765	1.31459818976481	-1.8306954330789	0.805328648009038
11.51	-1.74059732518619	0.983472742169314	-0.979723619541361	1.71847560512163	0.000814283089359257	0.0296018587553206	12.7753960151029	6.7080088337643	1.1091580044898	-1.74115087081465	0.984069939110725
11.61	-1.63373317885086	1.15230802210527	-0.891235030049268	1.76740760496661	0.000822522354559898	0.0302507620477336	11.6725985044686	6.16333922121136	0.919650997809984	-1.63420930459718	1.15297872867109
11.71	-1.51056364573261	1.30961669729192	-0.800472344982578	1.81193760203195	0.000839371073660305	0.0308940674237918	10.5506862153976	5.62801282054171	0.74655594673972	-1.51093925920595	1.31036733589867
11.81	-1.37234126144836	1.45381543162478	-0.707610573026051	1.8519648046255	0.000878701343419683	0.0315792547129833	9.42100316639836	5.10306943423202	0.590389811351268	-1.37257240818685	1.45466318585581
11.91	-1.22050286481753	1.58343815610677	-0.612750608316347	1.88741173989111	0.000986434178334405	0.0324320465818573	8.29516247208565	4.58914185757179	0.451762744920976	-1.22049126737726	1.58442452210759
12.01	-1.056724215296	1.6971294153346	-0.515758907282525	1.91824272900782	0.00132684201556216	0.0338156640975486	7.18529351943251	4.08572713093145	0.331534561957663	-1.05621538126481	1.69835481227558
12.11	-0.883147889901609	1.79359871966142	-0.415683680066307	1.94451339902544	0.00246003908175819	0.0369170536989672	6.10514324356951	3.58860640502641	0.231298027924488	-0.88138614020115	1.79531570256078
12.21	-0.70317079551157	1.87152043998206	-0.308512684269725	1.96645571813707	0.00610915336947087	0.0460134751958289	5.07363934704906	3.08035603227991	0.15476773180735	-0.69775038017212	1.87433839179847
12.31	-0.521789993690122	1.92998501422127	-0.181132050123118	1.98398726796675	0.0153669506078199	0.0745381029677658	4.11432687050922	2.50759342766144	0.108964077924891	-0.507142928990024	1.9346333113992
12.41	-0.335489473585117	1.97078803921155	-0.0111219706148816	1.99324570143758	0.0244980392066648	0.145090809663238	3.20536441987999	1.79465720123895	0.0957186235758044	-0.311468273300624	1.97559801445717
12.51	-0.134103746080401	1.99449282523092	0.202408029703411	1.98469326003308	0.0215485958682797	0.259177802301184	2.30442912800834	0.981571187963189	0.103336206719241	-0.112681529582127	1.99682319520057
12.61	0.0711520241426135	1.99766449373788	0.420514931432297	1.95149222465556	0.0160848765191028	0.379937346977926	1.47045996855864	0.24712608609719	0.11418631942211	0.0872310907323939	1.99809677863952
12.71	0.271163286204494	1.98891588015012	0.47707221358992	1.72234010072424	0.017852566568738	0.430726471087075	0.738999240680091	0.146404062285734	0.103461132553533	0.286272126823085	1.97940603954929
12.81	0.470253821448429	1.94800937604073	0.47611518259322	1.58330995407215	0.0141004931195672	0.464574114510172	0.0928263957728106	0.245855531098249	0.123040023938683	0.48245282645154	1.94093772961652
12.91	0.478928389066217	1.8862603167357	0.494599189042811	1.52649305745935	0.194910637724981	0.469566859505768	0.0765955611377569	0.240440426264761	0.119678054819125	0.673813016915792	1.88307621147813
13.01	0.481109166053794	1.8205748106859	0.537968869502644	1.46904611254289	0.377597689851136	0.491809945728363	0.0892227640061996	0.169447057149199	0.116805451494415	0.858440690447993	1.8063996182969
13.11	0.489750049862961	1.74338531974315	0.575128652607338	1.40189662925543	0.545663287859418	0.526060429727642	0.0967060060122567	0.137985998716598	0.1139040315376	1.034491108364	1.71167407724596
13.21	0.508365711064999	1.64673018413968	0.61886204521658	1.31826104061526	0.693426308865137	0.579227386425137	0.0997724147246091	0.122310058886314	0.110101418108603	1.20020523308254	1.59984605461941
13.31	0.543428702600047	1.52338415684774	0.679320217567199	1.21315676968429	0.812123718592567	0.651900157979434	0.0987626063531226	0.11331735682041	0.104707535586328	1.35392730384721	1.4720328990539
13.41	0.603685151932389	1.37155846176405	0.765768258223592	1.08599613596902	0.891428409519089	0.740602366966065	0.0946339219144479	0.108731055871984	0.0978167752584693	1.49412138054071	1.32951167735042
13.51	0.698304392117109	1.19680128874756	0.887441187453006	0.940992978138581	0.921371788816983	0.840773588826795	0.0895396253391909	0.109282983727769	0.0912106191265523	1.61938669029071	1.17370641444499
13.61	0.834608934747116	1.01067523032887	1.05339151741982	0.786690351997945	0.893874022827993	0.948824487610645	0.0868998348560925	0.118187921227627	0.0880350442018551	1.72847162352939	1.00617386502218
13.71	1.01747608042048	0.827019047029655	1.27208179511803	0.635931824604621	0.802811692283321	1.06298428870769	0.0912375685771218	0.140546900125076	0.0913383965307622	1.82028623966252	0.828587958936929
13.81	1.251221731376	0.658291462133249	1.54954622291162	0.506864713809419	0.642879960591564	1.18301688829412	0.110850696148086	0.182361588160618	0.101927562357913	1.89391315739558	0.642723075860746
13.91	1.53150669152108	0.497335685123426	1.8791928197812	0.426804550496038	0.419738403545978	1.30338231733992	0.227486023293009	0.239538297132391	0.115860284736343	1.9486167209044	0.450436316266564
14.01	1.82812452935917	0.2536163324428	2.14710983026018	0.443822104524903	0.155725824320912	1.34153645550269	0.829397091718542	0.193330944524481	0.127929857924258	1.98385035026499	0.253648945894698
14.11	1.99276314042888	0.0463649673033451	2.074847222857	0.452663290466306	0.0102777597756491	1.19331363372793	1.56674221311611	0.149852999439964	0.161816123993099	1.99926200269947	0.0543271991006451
14.21	1.99366014591076	-0.146690435832468	2.01708888666543	0.439779008274092	0.00155114969186811	1.07478336180002	2.35832002104447	0.184581573069639	0.334495314764008	1.99469769007113	-0.14553736710864
14.31	1.9694208398654	-0.343893354966096	1.97026082640025	0.440777443967953	0.000784068265468821	0.953330061332778	3.24477114448876	0.182059397685504	0.605708968277177	1.97020301748299	-0.34394777205403
14.41	1.92531203924075	-0.538593855293868	1.92458953955981	0.446258969625418	0.000782605464693454	0.831312623952426	4.20003705361816	0.169797927013268	0.959935608757288	1.92602272760669	-0.538921564555073
14.51	1.8619412385784	-0.728065762456152	1.8867484971287	0.452758975327364	0.000793460094531641	0.714567123276115	5.21140302589073	0.156780691332637	1.38496246143829	1.86259825529461	-0.728510630926867
14.61	1.77996063076742	-0.910297455173296	1.85995472533526	0.458829437647394	0.000798106357878718	0.604704795015941	6.26824860160043	0.144819381218172	1.87090750381056	1.78056331690876	-0.910820659888037
14.71	1.68019319434977	-1.08344374331031	1.84654591705333	0.463514966221412	0.000800083055149743	0.50175984986014	7.3599017110997	0.134334414598592	2.41075447734694	1.68073757843633	-1.08403006989289
14.81	1.56363693685366	-1.24576811637221	1.84762764967061	0.466377217885911	0.000800992852714778	0.404327321334815	8.47542338813684	0.125216170964264	3.00209237058812	1.56411846565814	-1.24640820977207
14.91	1.43145689869331	-1.39564659525229	1.86226019016233	0.467695314652736	0.000801446400423129	0.309869514475054	9.60365705789189	0.116929903951295	3.64763454914905	1.43187119819993	-1.39633265082698
15.01	1.28497397869757	-1.53158087012486	1.88698932362249	0.468321159853142	0.000801688578588007	0.215692904650998	10.7333256533714	0.108811482328928	4.35203060503519	1.28531714704298	-1.53230539760104
15.11	1.12565188188678	-1.65221241052215	1.91617491035325	0.468586846882603	0.000801825057841085	0.120607116819398	11.8531401232201	0.102252891195254	5.11271614874434	1.12592063182215	-1.65296785535509
15.21	0.955082547195534	-1.75633576200139	1.94386453673152	0.461010814462344	0.000801903787551557	0.0323015024516011	12.9519108400659	0.121638903438224	5.88431566298616	0.955274289828025	-1.75711440469696
15.31	0.774970255778814	-1.84291049172055	1.96640196461457	0.405456718991012	0.000801943992019667	0.0116919396552499	14.0186589216025	0.293697102992669	6.4646646310222	0.775083162901639	-1.8437044477319
15.41	0.587114663902584	-1.91107151990432	1.98255245473052	0.312181070502515	0.000801964603269167	0.0160256596567732	15.0427254067658	0.599037155605968	6.88009870882145	0.587147661219969	-1.91187280537276
15.51	0.393392799986975	-1.96013777373225	1.99340058795486	0.213551205494409	0.000801979879782734	0.0162276542672589	16.0138778820747	0.941442847629821	7.27494869996931	0.393345574192601	-1.96093836192347
15.61	0.195740275374903	-1.98961899235383	1.99922279424274	0.11399944785163	0.000801992367279396	0.0161569213333943	16.9224128580546	1.30699868675274	7.66775973783431	0.195613308210658	-1.99041087056188
15.71	-0.00386802977986019	-1.99922060577314	2.00004047260508	0.0141117807406047	0.000802002735603454	0.0161485657897227	17.7592525344143	1.69375202103128	8.0591565845158	-0.00407346128576003	-1.99999585172399
15.81	-0.203437694252477	-1.98884667536212	1.99585655512155	-0.0858211438619005	0.00080201141706811	0.0162445986788073	18.5160354720001	2.10066701231683	8.44840136887135	-0.203719530103518	-1.9895975354464
15.91	-0.400974683026522	-1.95860085211523	1.98668214834483	-0.1855409442457	0.000802018742851502	0.0164512580425988	19.1852001349017	2.52676658414709	8.83464658128862	-0.401330100717205	-1.95931981826815
16.01	-0.594505271004855	-1.90878534085129	1.97253987547319	-0.284795831652875	0.000802024973366085	0.0167655034218904	19.7600604421259	2.97104605077738	9.217062710043	-0.594930713626623	-1.90946522513077
16.11	-0.782095763809828	-1.839897880577	1.95346450092183	-0.38333686590993	0.000802030315820586	0.0171799975625302	20.2348725722683	3.43246016907982	9.59485995142671	-0.782586975503424	-1.84053188664918
16.21	-0.961871818610978	-1.75262677116551	1.9295030485289	-0.480917503880545	0.00080203493686476	0.0176849308598051	20.60489235355	3.90992148122759	9.96729308282661	-0.962423887009862	-1.75320856195514
16.31	-1.13203717193165	-1.64784399603356	1.90071476647014	-0.577293878490311	0.000802038972063508	0.0182691200059352	20.8664226657597	4.40230129370071	10.3336618740516	-1.13264457717233	-1.64836775684375
16.41	-1.29089158731258	-1.52659650952769	1.86717102114563	-0.672225281901076	0.000802042533211673	0.0189208039191007	21.0168503804576	4.90843149485478	10.6933096335381	-1.29154825712222	-1.52705700598391
16.51	-1.43684784350579	-1.39009577606944	1.82895514459251	-0.765474711714551	0.000802045714038523	0.019628219323079	21.0546724703342	5.42710672369405	11.0456206311076	-1.43754721381604	-1.39048840629822
16.61	-1.56844759345819	-1.2397056655783	1.78616224414714	-0.856809434553621	0.000802048594812365	0.020379987086101	20.9795110268376	5.95708673118277	11.3900166862914	-1.56918267393933	-1.24002650609115
16.71	-1.68437593562773	-1.0769288261154	1.73889897797362	-0.946001549725155	0.000802051246194327	0.0211653425148869	20.7921170360126	6.49709887468624	11.7259530857953	-1.68513937948745	-1.07717467093348
16.81	-1.78347455204002	-0.903391669906755	1.68728329824585	-1.03282854530176	0.000802053732601705	0.0219742475355683	20.4943628748184	7.04584072075317	12.052913960033	-1.78425872938875	-0.903560062530454
16.91	-1.86475328181456	-0.720828122759738	1.63144416308255	-1.11707384261004	0.000802056115411479	0.0227974213244227	20.0892236028967	7.60198274520962	12.3704072442047	-1.86555035586352	-0.720917380659865
17.01	-1.92740001452183	-0.531062299242705	1.57152121808883	-1.19852732663727	0.000802058456215743	0.0236263200318975	19.5807472367139	8.16417112579348	12.6779593548085	-1.92820201985147	-0.531071530625325
17.11	-1.97078880452024	-0.335990276731385	1.50766444830043	-1.27698586057026	0.000802060820530791	0.0244530887358556	18.9740143030869	8.73103062584472	12.975109720863	-1.9715877266359	-0.335919389405692
17.21	-1.99448612519748	-0.137561150429677	1.4400338013578	-1.35225378304063	0.000802063282350527	0.0252705016914898	18.2750870762214	9.30116756953203	13.2614053176246	-1.99527398057604	-0.137410852687298
17.31	-1.99825520062658	0.0622424413427766	1.36879878281385	-1.42414338686101	0.000802065930184321	0.0260719012212485	17.4909490054707	9.87317291036124	13.5363953576871	-1.99902411645215	0.0624706478491524
17.41	-1.98205837135724	0.261424127010529	1.29413802458301	-1.4924753781754	0.000802068875621161	0.0268511413716781	16.6294349390374	10.445625395501	13.7996262990633	-1.98280066414619	0.261727962322351
17.51	-1.94605747070585	0.457993748814707	1.21623882765937	-1.5570793150513	0.000802072265978492	0.0276025395609722	15.699152840808	11.0170948288346	14.0506373313727	-1.94676572303085	0.458370177511787
17.61	-1.89061220778782	0.649987247790572	1.13529668036321	-1.61779402462432	0.000802076303812525	0.0283208375454662	14.7093977825157	11.5861454355983	14.2889564989071	-1.89127934232617	0.650432509404554
17.71	-1.81627657345425	0.83548628796146	1.05151475351352	-1.67446799797684	0.00080208127811495	0.0290011718522544	13.6700590706215	12.1513393309585	14.5140976125316	-1.81689592360679	0.83599593466776
17.81	-1.72379330505462	1.01263742366244	0.965103374064934	-1.72695976199192	0.00080208761592734	0.029639053122941	12.5915214359216	12.7112400938787	14.7255580906255	-1.72435868140468	1.01320636489527
17.91	-1.61408646535393	1.1796706184652	0.876279478886706	-1.77513822747434	0.000802095971126858	0.0302303534193653	11.4845612732637	13.2644164461092	14.9228178522761	-1.61459221725518	1.18029317204626
18.01	-1.48825220979774	1.33491693064105	0.785266050495038	-1.81888301287148	0.000802107383464034	0.0307713003397397	10.3602389683067	13.8094460340783	15.1053393635843	-1.48869328138408	1.3355868799752
18.11	-1.34754783447249	1.47682518839949	0.692291536671892	-1.85808474295885	0.000802123577325412	0.0312584767080779	9.22978838757471	14.3449193089118	15.2725689103432	-1.34791981434197	1.47753584528576
18.21	-1.19337921441102	1.60397748817362	0.597589256009969	-1.89264532187786	0.000802147554719109	0.0316888245856141	8.10450463690563	14.8694434967963	15.4239391378144	-1.19367837807801	1.60472176083864
18.31	-1.02728675829819	1.71510336084295	0.501396791508525	-1.92247817992869	0.000802184852197724	0.0320596523837073	6.99563121197056	15.3816466485176	15.5588728612122	-1.0275101020379	1.7158738270077
18.41	-0.850930021366317	1.80909246373355	0.403955374404266	-1.94750849352932	0.000802246427702002	0.0323686439191988	5.91424767413107	15.8801817533792	15.6767881086267	-0.851075284707915	1.80988144908979
18.51	-0.666071134560925	1.88500566994465	0.305509260451659	-1.96767337775606	0.000802355991404701	0.032613868339002	4.87115899048385	16.3637308989693	15.7771043085649	-0.666136804461208	1.88580533399983
18.61	-0.474557230421208	1.94208443925935	0.206305100865034	-1.98292205088251	0.000802571210080948	0.0327937899472576	3.87678769880578	16.8310094545889	15.8592494618203	-0.474542505459884	1.94288687537691
18.71	-0.278302102722223	1.97975835931955	0.106591310099687	-1.99321597033763	0.000803056901565081	0.0329072770949512	2.94107019528594	17.2807702527495	15.9226679633486	-0.278206734606895	1.98055573332824
18.81	-0.0792676148261055	1.9976507009834	0.00661743258124035	-1.99852893951111	0.000804411994970011	0.0329536094371283	2.07335933327051	17.7118077401969	15.966827960471	-0.0790912140246406	1.99843553307684
18.91	0.120552206623087	1.99558138983605	-0.0933664896057397	-1.99884718485032	0.000809905184581397	0.0329324830249356	1.28234353214513	18.1229620675896	15.9912208468672	0.120814559824076	1.99634762557389
19.01	0.319088855010156	1.97355937497286	-0.193110546182751	-1.99416940271998	0.000864767338929499	0.0328440128758917	0.576161384002895	18.5131230854025	15.9952198799143	0.319513194527014	1.974312872501
19.11	0.475520478850425	1.9291056244178	-0.292365583248876	-1.98450677548601	0.0396488986441648	0.0326887325459389	0.0790638228936253	18.8812342111579	15.8960110210473	0.515019359007251	1.93255143782714
19.21	0.481642505890644	1.84551393867067	-0.390883817449909	-1.9698829555762	0.225238902589157	0.0324675867482313	0.0792754230630917	19.2262961095183	15.3085556455508	0.70537962029506	1.87148058800309
19.31	0.497773581892967	1.72131731761406	-0.488419461347576	-1.95033402096921	0.397205718630911	0.0321819404279794	0.0843482487205072	19.5473702928401	14.4436002706564	0.888691961584377	1.79171052277295
19.41	0.537650575544202	1.55776547261065	-0.584729314017588	-1.92590839572381	0.54285672511085	0.0318335597997027	0.0840372164214842	19.8435823583565	13.3857202374091	1.06312478655605	1.69403827826001
19.51	0.61369076398745	1.36177288506074	-0.6795733546416	-1.89666673985139	0.650728540015183	0.0314246048957103	0.0791871480973967	20.1141250443693	12.2799608697309	1.2269352200828	1.5794397632453
19.61	0.736366841853624	1.14759134288708	-0.772715325558435	-1.86268180758401	0.709366647365871	0.030957621866819	0.0733692770880405	20.3582610232271	11.3290734284482	1.37848652246133	1.44906000820963
19.71	0.910227240916985	0.935533358802975	-0.863923301614113	-1.82403827372455	0.709364119783039	0.0304355336385464	0.0706938966606847	20.5753253964385	10.752845742614	1.51626444317449	1.30420172456747
19.81	1.13066985697809	0.7477756739143	-0.952970245599172	-1.78083252801605	0.645849468760309	0.0298616304801968	0.0738006604072785	20.7647278762983	10.7254155159376	1.63889235078184	1.14631228840521
19.91	1.38277072720545	0.603469641336056	-1.03963455031071	-1.73317243743241	0.520400887668143	0.0292395627141347	0.0812690178645394	20.9259546470476	11.3179435328095	1.74514498776596	0.976969278777662
20.01	1.63949687932988	0.514364974622098	-1.12370057005985	-1.68117707727679	0.343785231496616	0.0285733401049899	0.0870739286424973	21.0585699256603	12.4456650459703	1.83396071290056	0.797864715059676
20.11	1.85411400003549	0.478842204784129	-1.20495913997998	-1.62497643292632	0.141222016266986	0.0278673383519041	0.0852037629316533	21.1622172282125	13.773981336342	1.90445210881867	0.610788150847831
20.21	1.95425328261913	0.412723490645284	-1.28320807845095	-1.56471107217264	0.00516013415496905	0.0271263098109247	0.271539479300418	21.2366203144758	14.3814035146487	1.95591484879364	0.417608793332428
20.31	1.98702668987531	0.220301292981973	-1.35825267402944	-1.50053179094489	0.000809266812358221	0.0263554022942633	0.91749579453723	21.2815838420417	14.1421605253042	1.98783473413894	0.220256826797167
20.41	1.99911183555131	0.0208914006083421	-1.42990613734085	-1.43259924553226	0.000803135588229811	0.0255601755354353	1.6668716370221	21.2969936913971	13.8607993168357	1.99989283191154	0.020704126855769
20.51	1.99121299900438	-0.178785194534657	-1.49799006149114	-1.36108352790406	0.000802533214862562	0.024746640084485	2.49718213530992	21.2828169518388	13.5623673464594	1.99196866158434	-0.179055441877297
20.61	1.9634173942855	-0.376680199709658	-1.5623348541581	-1.28616373583293	0.000802324351022308	0.0239213025124927	3.3999470587328	21.2391017118531	13.2480892198844	1.9641413988479	-0.377025947822979
20.71	1.91600360738249	-0.570812569892652	-1.62278014967924	-1.20802751777874	0.000802229491078017	0.0230912182702288	4.36613266349082	21.1659765677356	12.9190333690534	1.91668908451299	-0.571229335126228
20.81	1.84944560119342	-0.759241888159738	-1.67917520183136	-1.12687059452229	0.000802179798571922	0.0222640511695588	5.38608242437533	21.063649880659	12.576315637281	1.85008584641881	-0.759725187736204
20.91	1.76440847842231	-0.940085233461083	-1.73137925560989	-1.04289626014599	0.000802151473579368	0.0214481342956443	6.4496045450552	20.9324087992063	12.221101988618	1.76499716210427	-0.940630117402084
21.01	1.66174193454975	-1.1115356104057	-1.77926189699842	-0.956314863887434	0.00080213455851535	0.0206525237453062	7.54607237366494	20.7726180605459	11.8546008488789	1.66227320957649	-1.11213658186586
21.11	1.54247179553916	-1.27187991606182	-1.82270337974621	-0.867343274380462	0.000802124334661738	0.0198870315187567	8.66453024300589	20.584718582658	11.4780538548198	1.54294037261309	-1.2725309452271
21.21	1.40778977765776	-1.41951603097992	-1.86159492818094	-0.776204327821707	0.000802118365866886	0.0191622174783478	9.7938028335753	20.3692258591688	11.0927263021923	1.40819098547481	-1.42021060002645
21.31	1.25904158405759	-1.55296881817376	-1.89583901510458	-0.68312626161921	0.000802115320791076	0.0184893132973007	10.9226067970709	20.1267281674017	10.6998976681632	1.25937141949573	-1.55369997996953
21.41	1.09771346065829	-1.67090485875647	-1.92534961385337	-0.588342135093631	0.000802114450824697	0.0178800457406196	12.0396634811191	19.8578845992799	10.3008524031402	1.09796863058588	-1.67166530329769
21.51	0.92541734689763	-1.77214577355922	-1.95005242364721	-0.492089238812601	0.000802115339628573	0.0173463261576032	13.1338116153292	19.5634229237668	9.89687113346473	0.925595302059391	-1.77292789949439
21.61	0.743874770197061	-1.85567999644797	-1.96988506740667	-0.394608494145721	0.000802117776251875	0.0168997830043898	14.1941188279565	19.2441372886533	9.48922239103079	0.743973731235861	-1.85647598617138
21.71	0.554899645266359	-1.92067288125553	-1.98479726127727	-0.296143844631935	0.000802121689180967	0.0165511396878184	15.2099908770639	18.9008857687239	9.07915496794047	0.554918620814835	-1.92147477846392
21.81	0.360380150203691	-1.96647504115994	-1.99475095516741	-0.196941640752958	0.000802127112893875	0.0163094820271116	16.1712775039908	18.5345877666852	8.6678909786424	0.360318946966343	-1.96727482992516
21.91	0.162259860523787	-1.99262883710526	-1.99972044367769	-0.0972500197059663	0.000802134173557953	0.0161815098988975	17.0683738511265	18.1462212727299	8.25661969720105	0.162119085305364	-1.99341852158039
22.01	-0.0374816703613126	-1.99887295040024	-1.99969244687307	0.00268171823414148	0.000802143087451091	0.0161709065791843	17.892316430501	17.7368199882496	7.84649222299095	-0.0377006166665418	-1.99964463430455
22.11	-0.236848690165132	-1.98514499379318	-1.99466616042461	0.102603735178373	0.000802154169537897	0.0162779626276915	18.6348726842483	17.3074703190006	7.43861701407176	-0.237143626538875	-1.98589095883737
22.21	-0.433849188624213	-1.95158213493221	-1.98465327472209	0.202266281337648	0.000802167851766451	0.0164995454311711	19.2886232420822	16.8593082429691	7.03405631372607	-0.4342171756841	-1.95229491735776
22.31	-0.626514801028646	-1.89851972598714	-1.96967796263213	0.301420319424761	0.000802184712430789	0.0168294222061168	19.8470360539334	16.3935160582703	6.63382348209558	-0.626952170342997	-1.89919219040681
22.41	-0.812920475522083	-1.82648795313787	-1.94977683564612	0.399818146199721	0.000802205519649588	0.0172588575708174	20.3045316571206	15.9113190166384	6.23888123150223	-0.813422866158668	-1.82711336287878
22.51	-0.991203707673665	-1.73620653942722	-1.92499886822703	0.497214009637829	0.000802231294070887	0.0177773531035364	20.6565389260594	15.4139818484123	5.85014075085893	-0.991766109577532	-1.73677862259225
22.61	-1.15958315015601	-1.62857755393649	-1.89540529022067	0.593364720231087	0.00080226339899424	0.0183733917046545	20.8995407476815	14.9028051853698	5.46846169154231	-1.16019995386378	-1.62909056441147
22.71	-1.31637641161951	-1.50467639917883	-1.86106944724043	0.688030254974463	0.00080230367059006	0.0190350841657422	21.0311091665073	14.3791218882759	5.09465297422205	-1.31704146372214	-1.50512517181683
22.81	-1.46001686697463	-1.36574106683118	-1.82207662895813	0.780974352641957	0.000802354608089899	0.0197506654204375	21.0499296487028	13.8442932865446	4.72947436345128	-1.46072353063102	-1.36612106603363
22.91	-1.58906931120461	-1.21315976926376	-1.77852386522214	0.871965099028231	0.000802419655599284	0.0205088323678198	20.9558142234459	13.2997053378636	4.37363874440766	-1.58981053087283	-1.2134671301382
23.01	-1.70224430044222	-1.04845707061147	-1.73051968985447	0.960775500927439	0.000802503626585811	0.0212989437138039	20.749703371518	12.7467647158645	4.02781502417928	-1.70301266981166	-1.04868863179734
23.11	-1.7984110372572	-0.873278656215819	-1.67818387180534	1.04718404775484	0.000802613355572003	0.0221111147851392	20.4336566442227	12.1868948336617	3.69263156865488	-1.79919886909486	-0.873431983297936
23.21	-1.8766086718175	-0.68937489302211	-1.62164711298438	1.13097525991136	0.000802758720215024	0.0229362415882727	20.0108321096283	11.6215318098742	3.36868007576753	-1.87740806801415	-0.689448291139641
23.31	-1.93605590672293	-0.49858334585306	-1.56105071138435	1.21194022328735	0.000802954283274641	0.0237659841055562	19.4854548370228	11.0521203807233	3.05651977711579	-1.93685882610644	-0.498575859557591
23.41	-1.97615881082886	-0.302810425354349	-1.49654618675625	1.28987710977389	0.000803222003594738	0.0245927332597114	18.8627747440526	10.4801097553427	2.75668185372268	-1.97695713104868	-0.302721822794102
23.51	-1.99651676635773	-0.104012352868989	-1.42829486346497	1.36459168444159	0.000803595854280759	0.0254095819852402	18.1490142448037	9.90694939834107	2.46967394933199	-1.99730233383262	-0.103843089643784
23.61	-1.99692649438225	0.0958243642400324	-1.35646739995641	1.43589780143694	0.000804129980678743	0.0262103205947621	17.3513062533166	9.33408469739381	2.19598466871351	-1.99769115191728	0.0960732093322855
23.71	-1.97738412731263	0.294702745687255	-1.28124324370441	1.50361789320452	0.000804913739220071	0.0269894829860247	16.477623221765	8.76295242030256	1.93608796372752	-1.97811970036088	0.295029576558295
23.81	-1.93808532575802	0.490635230424597	-1.20280996825534	1.56758346257084	0.000806100865656601	0.0277424891629492	15.5366980405861	8.19497575459799	1.69044734607361	-1.93878353063792	0.491038105779138
23.91	-1.8794234771432	0.681663426768945	-1.12136240005343	1.62763559717358	0.000807969624161867	0.028465975408558	14.5379378353284	7.63155848095955	1.45951994377858	-1.88007567675345	0.682140344562661
24.01	-1.80198608047582	0.865877477316176	-1.03710132950313	1.68362554682856	0.000811056452807754	0.0291585128882741	13.4913320525906	7.07407728028921	1.24376058746178	-1.80258272817725	0.866426862508932
24.11	-1.70654955846063	1.04143474605816	-0.950231322736058	1.73541545172939	0.000816481171854988	0.029822187301188	12.4073569753893	6.52386984083651	1.04362649353346	-1.70707896883573	1.04205632964765
24.21	-1.59407306914204	1.20657741369124	-0.860956419103963	1.78287942200587	0.000826829649301119	0.030466232126763	11.2968806267969	5.98221297740068	0.859584027350515	-1.59451864072289	1.20727391439856
24.31	-1.46569280612293	1.3596482474974	-0.769470412114082	1.82590545610897	0.000848870033555181	0.0311159736853744	10.1710769933454	5.45027527378797	0.692121406501674	-1.46602640942973	1.3604288172685
24.41	-1.32272113044076	1.49910291239968	-0.67593186034469	1.86439947174338	0.000903053832731452	0.0318368660426286	9.04137360304401	4.92899882447127	0.541777936179757	-1.32288612685746	1.49999076509426
24.51	-1.16666480519037	1.62351448736206	-0.580391027221946	1.8982950279954	0.00105968112581629	0.0328063755501292	7.91950732965763	4.41876175469798	0.409221288244124	-1.16652800339363	1.62456530102624
24.61	-0.999314661499998	1.73155758124367	-0.482545634547569	1.92757916302882	0.00156952796057123	0.0345575702472887	6.8179497708766	3.9182776052388	0.295474687742912	-0.998514317722794	1.73290771748024
24.71	-0.823103702674497	1.82194089479512	-0.38081972949303	1.95235874083892	0.0032610248066275	0.038906775872964	5.75161956100082	3.42057227391772	0.202623927499889	-0.820523807054214	1.82393549284432
24.81	-0.642131318570428	1.89334370756672	-0.268979777628208	1.97290170314193	0.00850370402397908	0.052374405922882	4.74223346928632	2.89900354897836	0.135571547167499	-0.634334893734659	1.89673910767681
24.91	-0.46043609958818	1.94551047722154	-0.129708830448662	1.9884302409471	0.019308606527151	0.0925758642736831	3.80671490824932	2.28579356181555	0.10122263267074	-0.441807915840151	1.95059113232399
25.01	-0.269246306882316	1.98086119499739	0.0573175950911302	1.99280593682459	0.0247208411732002	0.180014450057287	2.89984509515596	1.52406668088748	0.0967866589294413	-0.244866539292842	1.98495349515669
25.11	-0.064776602166555	1.997916984227	0.277669769638302	1.97680492407677	0.0193614894468656	0.301294712887542	2.01330675580917	0.716959433964863	0.107715236646098	-0.0454785372270419	1.99948285880417


==> Fig_Data/cable_sim.txt <==
-0.02	0
-0.0214339738532461	0.00043771999520195
-0.0253776477882941	0.00166314275018073
-0.0312314810679474	0.00354485143062784
-0.0384146201787757	0.00598649231417629
-0.0463467848886738	0.00893002443519088
-0.0544427667747382	0.0123613603037157
-0.0621363895141244	0.0163149939200048
-0.0689481796535049	0.020869686666676
-0.0745855617948977	0.0261251971191567
-0.0790246499325545	0.0321591054195619
-0.0825105432930798	0.0389836018229729
-0.0854625753020916	0.0465317045660981
-0.0883458791629794	0.0546779839970812
-0.0915827745046613	0.0632683649255511
-0.0955211247144031	0.0721372359321937
-0.100434295286438	0.0811113495312272
-0.106528272488783	0.0900086655708939
-0.113946134183813	0.098637290628984
-0.12276858977507	0.106795607909949
-0.133011547922681	0.114273230034127
-0.144621800970505	0.120852926133323
-0.157472437118083	0.126314904443971
-0.171361092628167	0.130445629174956
-0.186015667787319	0.133052790397817
-0.201111738778608	0.133985838221839
-0.216302322851439	0.13315845999078
-0.231254974255184	0.130567225627801
-0.245686703680889	0.126300889730025
-0.259387045559043	0.120537702618405
-0.272223965571607	0.113531972086436
-0.284133175036465	0.105594058066941
-0.295095602462341	0.0970694327178954
-0.305109864365447	0.088322420190059
-0.314167382493117	0.0797272722114319
-0.322236502769463	0.0716624294482542
-0.329259171369904	0.0644961190445634
-0.335164358676151	0.0585475804473391
-0.33990420146047	0.0540180833616234
-0.343502375239949	0.0509239515130995
-0.346076371712727	0.0490932216939753
-0.347811842288137	0.0482377666281547
-0.348914424333092	0.0480448420151703
-0.349571698101345	0.0482401215187828
-0.349934898547132	0.0486149638399467
-0.35011552326011	0.0490292729805408
-0.350189924075829	0.0494016625011809
-0.350206957857315	0.0496948230427479
-0.350195846915007	0.0499007757342277
-0.350172861006259	0.0500284362785954
-0.350146357112264	0.0500943825195652
-0.350120235066051	0.0501167718375417
-0.350096105738314	0.0501118713863081
-0.350074529006517	0.0500925037447109
-0.350055644344265	0.0500677417173704
-0.350039444288821	0.0500433088945148
-0.350025863563931	0.0500222921014415
-0.350014790579614	0.0500059111977467
-0.35000605901018	0.0499942038083312
-0.34999944480893	0.0499865630602359
-0.349994675241668	0.0499821179469855
-0.349991447427542	0.0499799744646317
-0.349989450889468	0.0499793478185265
-0.349988388939417	0.0499796177786708
-0.34998799542949	0.0499803353727672
-0.34998804532549	0.0499812028612034
-0.349988359121709	0.0499820424128785
-0.349988802115422	0.0499827632124099
-0.349989280021219	0.0499833323285912
-0.349989732455791	0.0499837515989244
-0.349990125616071	0.0499840408549102
-0.349990445143148	0.0499842267618433
-0.34999068981165	0.049984336106
-0.34999086637194	0.049984392301408
-0.349990985630654	0.0499844140326924
-0.349991059691076	0.0499844151793122
-0.349991100180839	0.0499844054054808
-0.349991117255875	0.0499843910095624
-0.349991119169834	0.049984375790916
-0.349991112222057	0.0499843618095624
-0.34999110093251	0.0499843499908428
-0.349991088329998	0.0499843405724845
-0.349991076275041	0.0499843334144235
-0.349991065768084	0.0499843282002055
-0.34999105721622	0.0499843245588987
-0.349991050647594	0.0499843221323991
-0.349991045873031	0.0499843206075615
-0.349991042600397	0.0499843197272035
-0.349991040509992	0.049984319289494
-0.349991039299895	0.0499843191417669
-0.349991038709589	0.0499843191723192
-0.349991038528845	0.0499843193021212
-0.349991038597439	0.0499843194773516
-0.349991038799753	0.0499843196630979
-0.349991039057111	0.0499843198382429
-0.349991039319636	0.0499843199914262
-0.34999103955872	0.0499843201179355
-0.349991039760614	0.0499843202173612
-0.349991039921311	0.0499843202918656
-0.349991040042683	0.0499843203449496
-0.349991040129723	0.0499843203806038
-0.349991040188678	0.0499843204027613
-0.349991040225877	0.0499843204149693
-0.349991040247056	0.0499843204202319
-0.349991040257054	0.0499843204209563
-0.349991040259718	0.0499843204189782
-0.349991040257954	0.0499843204156253
-0.349991040253847	0.049984320411802
-0.349991040248812	0.0499843204080788
-0.349991040243744	0.0499843204047772
-0.349991040239155	0.0499843204020436
-0.349991040235288	0.0499843203999055
-0.349991040232215	0.0499843203983206
-0.349991040229895	0.0499843203972098
-0.349991040228231	0.0499843203964812
-0.349991040227105	0.0499843203960438
-0.349991040226398	0.049984320395815
-0.349991040225999	0.049984320395728
-0.349991040225814	0.0499843203957315
-0.34999104022577	0.0499843203957873
-0.34999104022581	0.0499843203958672
-0.349991040225894	0.0499843203959532
-0.349991040225994	0.0499843203960336
-0.349991040226094	0.0499843203961025
-0.349991040226184	0.0499843203961579
-0.34999104022626	0.0499843203961993
-0.349991040226319	0.0499843203962293
-0.349991040226365	0.0499843203962494
-0.349991040226398	0.0499843203962624
-0.34999104022642	0.0499843203962699
-0.349991040226433	0.0499843203962738
-0.34999104022644	0.0499843203962755
-0.349991040226445	0.0499843203962749
-0.349991040226445	0.0499843203962735
-0.349991040226443	0.0499843203962721
-0.349991040226441	0.0499843203962707
-0.349991040226441	0.0499843203962697
-0.349991040226441	0.049984320396269
-0.349991040226441	0.0499843203962683
-0.349991040226441	0.0499843203962682
-0.349991040226441	0.0499843203962682
-0.349991040226441	0.0499843203962682
-0.349991040226441	0.0499843203962682
-0.349991040226441	0.0499843203962682
-0.349991040226441	0.0499843203962682
-0.349991040226441	0.0499843203962682
-0.349991040226441	0.0499843203962682
-0.349991040226441	0.0499843203962682
-0.349991040226441	0.0499843203962682
-0.349991040226441	0.0499843203962682
-0.349991040226441	0.0499843203962682

